Constrained and Robust Policy Synthesis with Satisfiability-Modulo-Probabilistic-Model-Checking

The ability to compute reward-optimal policies for given and known finite Markov decision processes (MDPs) underpins a variety of applications across planning, controller synthesis, and verification. However, we often want policies (1) to be robust, i.e., they perform well on perturbations of the MDP and (2) to satisfy additional structural constraints regarding, e.g., their representation or implementation cost. Computing such robust and constrained policies is indeed computationally more challenging. This paper contributes the first approach to effectively compute robust policies subject to arbitrary structural constraints using a flexible and efficient framework. We achieve flexibility by allowing to express our constraints in a first-order theory over a set of MDPs, while the root for our efficiency lies in the tight integration of satisfiability solvers to handle the combinatorial nature of the problem and probabilistic model checking algorithms to handle the analysis of MDPs. Experiments on a few hundred benchmarks demonstrate the feasibility for constrained and robust policy synthesis and the competitiveness with state-of-the-art methods for various fragments of the problem.

==> experiments/full_plot_c2/comparison_trees.2025-07-29_15-15-10.results.PAYNT-CEGIS.Benchmarks.xml.bz2.quantile.csv <==
0	benchmarks/files/benchmark-q2-tree/benchmark-q2-tree-sat_grid-avoid-4-0.1_13.yml	unknown	None	true	0.375727	0.5340422429144382	146354176
1
2	benchmarks/files/benchmark-q2-tree/benchmark-q2-tree-sat_grid-avoid-4-0.1_15.yml	unknown	None	true	0.38816	0.5214291922748089	146571264
3	benchmarks/files/benchmark-q2-tree/benchmark-q2-tree-sat_maze-alex_1.yml	unknown	None	false	0.404435	0.5322046056389809	146407424
4	benchmarks/files/benchmark-q2-tree/benchmark-q2-tree-sat_grid-avoid-4-0.1_9.yml	unknown	None	true	0.415853	0.554707202129066	146206720
5	benchmarks/files/benchmark-q2-tree/benchmark-q2-tree-sat_grid-avoid-4-0.1_7.yml	unknown	None	true	0.419663	0.567370287142694	146227200
6	benchmarks/files/benchmark-q2-tree/benchmark-q2-tree-sat_grid-avoid-4-0.1_11.yml	unknown	None	true	0.422741	1.0036092875525355	146161664
7	benchmarks/files/benchmark-q2-tree/benchmark-q2-tree-sat_nrp-8_1.yml	unknown	None	true	0.42498	0.5558253396302462	146518016
8	benchmarks/files/benchmark-q2-tree/benchmark-q2-tree-sat_grid-avoid-4-0.1_1.yml	unknown	None	true	0.427133	1.0472377631813288	146153472
9	benchmarks/files/benchmark-q2-tree/benchmark-q2-tree-sat_grid-avoid-4-0.1_5.yml	unknown	None	true	0.44323	0.5719904024153948	146223104
10	benchmarks/files/benchmark-q2-tree/benchmark-q2-tree-sat_grid-avoid-4-0.1_3.yml	unknown	None	true	0.482022	0.6258526919409633	146403328
11	benchmarks/files/benchmark-q2-tree/benchmark-q2-tree-sat_refuel-06_1.yml	unknown	None	false	0.485702	0.6248166766017675	145809408
12	benchmarks/files/benchmark-q2-tree/benchmark-q2-tree-sat_refuel-06_3.yml	unknown	None	false	0.533706	0.6577876983210444	146649088
13	benchmarks/files/benchmark-q2-tree/benchmark-q2-tree-sat_nrp-8_3.yml	unknown	None	true	0.572402	0.7170724449679255	146395136
14	benchmarks/files/benchmark-q2-tree/benchmark-q2-tree-sat_nrp-8_9.yml	unknown	None	true	0.586039	0.707549543119967	146202624
15	benchmarks/files/benchmark-q2-cost/benchmark-q2-cost-sat_grid-10-sl-4fsc.yml	sat	true	true	0.590034	0.8206922234967351	156332032
16	benchmarks/files/benchmark-q2-tree/benchmark-q2-tree-sat_nrp-8_5.yml	unknown	None	true	0.604316	0.7670952398329973	146358272
17	benchmarks/files/benchmark-q2-tree/benchmark-q2-tree-sat_nrp-8_7.yml	unknown	None	true	0.769769	0.9395509166643023	146227200
18	benchmarks/files/benchmark-q2-cost/benchmark-q2-cost-unsat_grid-10-sl-4fsc.yml	unsat	false	false	0.771248	1.0091560054570436	156061696
19	benchmarks/files/benchmark-q2-tree/benchmark-q2-tree-sat_drone-4-1_1.yml	unknown	None	false	0.771765	1.510833915323019	147816448
20	benchmarks/files/benchmark-q2-tree/benchmark-q2-tree-sat_maze-alex_3.yml	unknown	None	false	0.78742	0.9296019310131669	146571264
21	benchmarks/files/benchmark-q2-tree/benchmark-q2-tree-sat_nrp-8_11.yml	unknown	None	true	0.875593	1.0075110578909516	146399232
22	benchmarks/files/benchmark-q2-tree/benchmark-q2-tree-sat_nrp-8_13.yml	unknown	None	true	0.892186	1.0484153535217047	146591744
23	benchmarks/files/benchmark-q2-tree/benchmark-q2-tree-sat_maze-alex_13.yml	unknown	None	true	1.013832	1.1702513778582215	146563072
24	benchmarks/files/benchmark-q2-tree/benchmark-q2-tree-sat_nrp-8_15.yml	unknown	None	true	1.060746	1.212370615452528	146276352
25	benchmarks/files/benchmark-q2-tree/benchmark-q2-tree-sat_refuel-06_5.yml	unknown	None	false	1.372763	1.5305548626929522	146837504
26	benchmarks/files/benchmark-q2-tree/benchmark-q2-tree-sat_drone-4-2_1.yml	unknown	None	false	1.678108	2.3887738091871142	148582400
27	benchmarks/files/benchmark-q2-tree/benchmark-q2-tree-sat_maze-alex_5.yml	unknown	None	false	2.062609	2.1999416928738356	146575360
28	benchmarks/files/benchmark-q2-cost/benchmark-q2-cost-sat_dpm.yml	sat	true	true	3.570951	3.8175645312294364	225939456
29	benchmarks/files/benchmark-q2-tree/benchmark-q2-tree-sat_drone-4-1_3.yml	unknown	None	false	4.070727	4.8325937278568745	152608768
30	benchmarks/files/benchmark-q2-cost/benchmark-q2-cost-unsat_dpm.yml	unsat	false	false	5.546902	5.772574062459171	225468416
31	benchmarks/files/benchmark-q2-tree/benchmark-q2-tree-sat_maze-alex_7.yml	unknown	None	true	5.555764	5.7068352131173015	146530304
32	benchmarks/files/benchmark-q2-tree/benchmark-q2-tree-sat_rocks-12_1.yml	unknown	None	false	5.803993	5.954930308274925	205283328
33	benchmarks/files/benchmark-q2-tree/benchmark-q2-tree-sat_drone-8-2_1.yml	unknown	None	false	6.29166	6.9469252256676555	196857856
34	benchmarks/files/benchmark-q2-tree/benchmark-q2-tree-sat_maze-alex_15.yml	unknown	None	true	10.269924	10.408073287457228	146530304
35	benchmarks/files/benchmark-q2-tree/benchmark-q2-tree-sat_drone-4-2_3.yml	unknown	None	false	10.653766	11.333521336317062	188223488
36	benchmarks/files/benchmark-q2-tree/benchmark-q2-tree-sat_rocks-12_3.yml	unknown	None	false	10.787426	10.935477283783257	227385344
37	benchmarks/files/benchmark-q2-tree/benchmark-q2-tree-sat_refuel-06_7.yml	unknown	None	false	12.322467	12.447021682746708	146964480
38	benchmarks/files/benchmark-q2-tree/benchmark-q2-tree-sat_maze-alex_11.yml	unknown	None	true	14.511649	14.660921291448176	146538496
39	benchmarks/files/benchmark-q2-tree/benchmark-q2-tree-sat_maze-alex_9.yml	unknown	None	true	16.341186	16.498301493003964	146538496
40	benchmarks/files/benchmark-q2-cost/benchmark-q2-cost-sat_grid-meet-sl-2fsc.yml	sat	true	true	33.068997	33.297108857892454	644988928
41	benchmarks/files/benchmark-q2-tree/benchmark-q2-tree-sat_rocks-12_5.yml	unknown	None	true	45.321959	45.4828241514042	358670336
42	benchmarks/files/benchmark-q2-cost/benchmark-q2-cost-unsat_grid-meet-sl-2fsc.yml	unsat	false	false	47.607996	47.84258307609707	644734976
43	benchmarks/files/benchmark-q2-tree/benchmark-q2-tree-sat_refuel-06_11.yml	unknown	None	true	48.910072	49.03373679984361	150667264
44	benchmarks/files/benchmark-q2-tree/benchmark-q2-tree-sat_refuel-06_13.yml	unknown	None	true	64.424182	64.58545973803848	153718784
45	benchmarks/files/benchmark-q2-tree/benchmark-q2-tree-sat_rocks-12_7.yml	unknown	None	true	65.656537	65.80760340858251	438788096
46	benchmarks/files/benchmark-q2-tree/benchmark-q2-tree-sat_drone-8-2_3.yml	unknown	None	false	118.377127	118.97051598131657	411041792
47	benchmarks/files/benchmark-q2-cost/benchmark-q2-cost-sat_maze.yml	sat	true	true	133.893322	134.1262394376099	180211712
48	benchmarks/files/benchmark-q2-tree/benchmark-q2-tree-sat_rocks-12_9.yml	unknown	None	true	152.72925	152.88814819511026	826638336
49	benchmarks/files/benchmark-q2-tree/benchmark-q2-tree-sat_refuel-06_9.yml	unknown	None	false	216.050053	216.1920259501785	163995648
50	benchmarks/files/benchmark-q2-tree/benchmark-q2-tree-sat_refuel-06_15.yml	unknown	None	true	256.612025	256.7658537076786	159428608
51	benchmarks/files/benchmark-q2-tree/benchmark-q2-tree-sat_rocks-12_11.yml	unknown	None	true	381.469886	381.62897180672735	792092672
52	benchmarks/files/benchmark-q2-tree/benchmark-q2-tree-sat_drone-4-1_5.yml	unknown	None	false	417.783947	418.5285438261926	185303040
53	benchmarks/files/benchmark-q2-tree/benchmark-q2-tree-sat_rocks-12_13.yml	unknown	None	true	421.391538	421.55452162772417	818184192
54	benchmarks/files/benchmark-q2-tree/benchmark-q2-tree-sat_rocks-12_15.yml	unknown	None	true	1104.391921	1104.5870459396392	1000976384


==> experiments/full_plot_c2/comparison_trees.2025-07-29_15-15-10.results.SMPMC.Benchmarks.xml.bz2.quantile.csv <==
0	benchmarks/files/benchmark-q2-tree/benchmark-q2-tree-sat_grid-avoid-4-0.1_3.yml	unknown	None	true	0.460861	0.7530676024034619	183480320
1
2	benchmarks/files/benchmark-q2-cost/benchmark-q2-cost-sat_maze.yml	sat	true	true	0.47412	0.7994027910754085	161718272
3	benchmarks/files/benchmark-q2-tree/benchmark-q2-tree-sat_refuel-06_1.yml	unknown	None	false	0.487588	0.698804160580039	155140096
4	benchmarks/files/benchmark-q2-tree/benchmark-q2-tree-sat_refuel-06_3.yml	unknown	None	false	0.510366	0.7709711426869035	155209728
5	benchmarks/files/benchmark-q2-tree/benchmark-q2-tree-sat_grid-avoid-4-0.1_7.yml	unknown	None	true	0.532599	0.8413848783820868	184619008
6	benchmarks/files/benchmark-q2-tree/benchmark-q2-tree-sat_grid-avoid-4-0.1_9.yml	unknown	None	true	0.532906	0.8304038755595684	186982400
7	benchmarks/files/benchmark-q2-tree/benchmark-q2-tree-sat_nrp-8_1.yml	unknown	None	true	0.561449	0.8745152689516544	181833728
8	benchmarks/files/benchmark-q2-tree/benchmark-q2-tree-sat_nrp-8_3.yml	unknown	None	true	0.574642	0.8627958027645946	183947264
9	benchmarks/files/benchmark-q2-tree/benchmark-q2-tree-sat_nrp-8_7.yml	unknown	None	true	0.586731	0.8958018887788057	184569856
10	benchmarks/files/benchmark-q2-tree/benchmark-q2-tree-sat_grid-avoid-4-0.1_11.yml	unknown	None	true	0.589273	1.4074861845001578	187068416
11	benchmarks/files/benchmark-q2-tree/benchmark-q2-tree-sat_grid-avoid-4-0.1_15.yml	unknown	None	true	0.593516	0.9269756507128477	184393728
12	benchmarks/files/benchmark-q2-tree/benchmark-q2-tree-sat_maze-alex_1.yml	unknown	None	false	0.616121	0.8260034257546067	154861568
13	benchmarks/files/benchmark-q2-tree/benchmark-q2-tree-sat_grid-avoid-4-0.1_1.yml	unknown	None	true	0.61991	1.374291030690074	184090624
14	benchmarks/files/benchmark-q2-tree/benchmark-q2-tree-sat_maze-alex_5.yml	unknown	None	false	0.639838	0.8363437103107572	155070464
15	benchmarks/files/benchmark-q2-tree/benchmark-q2-tree-sat_nrp-8_9.yml	unknown	None	true	0.653852	0.974626668728888	184569856
16	benchmarks/files/benchmark-q2-tree/benchmark-q2-tree-sat_grid-avoid-4-0.1_13.yml	unknown	None	true	0.654879	0.9775996580719948	186929152
17	benchmarks/files/benchmark-q2-tree/benchmark-q2-tree-sat_maze-alex_3.yml	unknown	None	false	0.656871	0.8586392952129245	154947584
18	benchmarks/files/benchmark-q2-tree/benchmark-q2-tree-sat_grid-avoid-4-0.1_5.yml	unknown	None	true	0.659588	1.0088051473721862	185798656
19	benchmarks/files/benchmark-q2-tree/benchmark-q2-tree-sat_nrp-8_13.yml	unknown	None	true	0.681519	0.968450722284615	187400192
20	benchmarks/files/benchmark-q2-tree/benchmark-q2-tree-sat_nrp-8_15.yml	unknown	None	true	0.726597	1.0327146872878075	185307136
21	benchmarks/files/benchmark-q2-tree/benchmark-q2-tree-sat_nrp-8_5.yml	unknown	None	true	0.730438	1.0493475999683142	182448128
22	benchmarks/files/benchmark-q2-tree/benchmark-q2-tree-sat_nrp-8_11.yml	unknown	None	true	0.800209	1.0974284820258617	184983552
23	benchmarks/files/benchmark-q2-tree/benchmark-q2-tree-sat_drone-4-1_1.yml	unknown	None	false	0.806371	1.6310321195051074	155852800
24	benchmarks/files/benchmark-q2-tree/benchmark-q2-tree-sat_maze-alex_7.yml	unknown	None	true	0.945618	1.241454222239554	184401920
25	benchmarks/files/benchmark-q2-tree/benchmark-q2-tree-sat_drone-4-2_1.yml	unknown	None	false	0.982261	1.8025259217247367	157065216
26	benchmarks/files/benchmark-q2-cost/benchmark-q2-cost-sat_grid-10-sl-4fsc.yml	sat	true	true	1.120141	1.4431981230154634	165965824
27	benchmarks/files/benchmark-q2-tree/benchmark-q2-tree-sat_maze-alex_13.yml	unknown	None	true	1.26536	1.579098029062152	187215872
28	benchmarks/files/benchmark-q2-cost/benchmark-q2-cost-unsat_grid-10-sl-4fsc.yml	unsat	false	false	1.429732	1.7247877037152648	165847040
29	benchmarks/files/benchmark-q2-cost/benchmark-q2-cost-unsat_maze.yml	unsat	false	false	1.480684	1.780534197576344	162045952
30	benchmarks/files/benchmark-q2-tree/benchmark-q2-tree-sat_maze-alex_15.yml	unknown	None	true	1.606119	1.8779445961117744	188821504
31	benchmarks/files/benchmark-q2-tree/benchmark-q2-tree-sat_maze-alex_9.yml	unknown	None	true	1.8954	2.259693213738501	185286656
32	benchmarks/files/benchmark-q2-tree/benchmark-q2-tree-sat_maze-alex_11.yml	unknown	None	true	2.09588	2.400032783858478	182599680
33	benchmarks/files/benchmark-q2-tree/benchmark-q2-tree-sat_refuel-06_5.yml	unknown	None	false	2.30734	2.520149259828031	156712960
34	benchmarks/files/benchmark-q2-tree/benchmark-q2-tree-sat_drone-8-2_1.yml	unknown	None	false	3.219327	3.9496259121224284	219234304
35	benchmarks/files/benchmark-q2-tree/benchmark-q2-tree-sat_rocks-12_1.yml	unknown	None	false	4.838216	5.02795877866447	215564288
36	benchmarks/files/benchmark-q2-cost/benchmark-q2-cost-unsat_dpm.yml	unsat	false	false	8.341641	8.625355488620698	248758272
37	benchmarks/files/benchmark-q2-tree/benchmark-q2-tree-sat_rocks-12_3.yml	unknown	None	false	8.670835	8.851499917916954	262709248
38	benchmarks/files/benchmark-q2-cost/benchmark-q2-cost-sat_dpm.yml	sat	true	true	10.444821	10.735404178500175	249344000
39	benchmarks/files/benchmark-q2-tree/benchmark-q2-tree-sat_refuel-06_7.yml	unknown	None	false	12.555081	12.787244490347803	176295936
40	benchmarks/files/benchmark-q2-tree/benchmark-q2-tree-sat_drone-4-1_3.yml	unknown	None	false	14.166764	15.041832264512777	169562112
41	benchmarks/files/benchmark-q2-cost/benchmark-q2-cost-sat_grid-meet-sl-2fsc.yml	sat	true	true	19.49055	19.77337523549795	1015230464
42	benchmarks/files/benchmark-q2-tree/benchmark-q2-tree-sat_refuel-06_11.yml	unknown	None	true	39.150517	39.43656570557505	226172928
43	benchmarks/files/benchmark-q2-tree/benchmark-q2-tree-sat_refuel-06_15.yml	unknown	None	true	58.026825	58.31205964460969	245100544
44	benchmarks/files/benchmark-q2-tree/benchmark-q2-tree-sat_rocks-12_5.yml	unknown	None	true	58.386581	58.706884659826756	439967744
45	benchmarks/files/benchmark-q2-tree/benchmark-q2-tree-sat_refuel-06_13.yml	unknown	None	true	76.020841	76.33828352205455	243904512
46	benchmarks/files/benchmark-q2-tree/benchmark-q2-tree-sat_refuel-06_9.yml	unknown	None	false	79.614207	79.78901280090213	201027584
47	benchmarks/files/benchmark-q2-cost/benchmark-q2-cost-unsat_grid-meet-sl-2fsc.yml	unsat	false	false	83.681006	84.00338074564934	1023860736
48	benchmarks/files/benchmark-q2-tree/benchmark-q2-tree-sat_rocks-12_7.yml	unknown	None	true	227.963785	228.30118995718658	629448704
49	benchmarks/files/benchmark-q2-tree/benchmark-q2-tree-sat_drone-4-1_5.yml	unknown	None	false	418.557499	419.39498696662486	652914688
50	benchmarks/files/benchmark-q2-tree/benchmark-q2-tree-sat_rocks-12_9.yml	unknown	None	true	508.8557	509.2315646437928	1038180352
51	benchmarks/files/benchmark-q2-tree/benchmark-q2-tree-sat_drone-4-2_3.yml	unknown	None	false	603.521232	604.3962629633024	1604579328
52	benchmarks/files/benchmark-q2-tree/benchmark-q2-tree-sat_rocks-12_11.yml	unknown	None	true	843.527841	843.9052289612591	1210839040
53	benchmarks/files/benchmark-q2-tree/benchmark-q2-tree-sat_rocks-12_15.yml	unknown	None	true	1325.333076	1325.7234644619748	1307054080
54	benchmarks/files/benchmark-q2-tree/benchmark-q2-tree-sat_rocks-12_13.yml	unknown	None	true	1703.306253	1703.7243556194007	1835683840


==> experiments/full_plot_c2/comparison_trees.2025-07-29_15-15-10.results.SMTLRA.Benchmarks.xml.bz2.quantile.csv <==
0	benchmarks/files/benchmark-q2-tree/benchmark-q2-tree-sat_grid-avoid-4-0.1_15.yml	unknown	None	true	0.566585	0.8506586384028196	185012224
1
2	benchmarks/files/benchmark-q2-tree/benchmark-q2-tree-sat_grid-avoid-4-0.1_11.yml	unknown	None	true	0.618661	1.4322651168331504	188358656
3	benchmarks/files/benchmark-q2-tree/benchmark-q2-tree-sat_grid-avoid-4-0.1_1.yml	unknown	None	true	0.701295	1.5450614457949996	186920960
4	benchmarks/files/benchmark-q2-tree/benchmark-q2-tree-sat_nrp-8_3.yml	unknown	None	true	0.704113	1.2441825522109866	186335232
5	benchmarks/files/benchmark-q2-tree/benchmark-q2-tree-sat_nrp-8_5.yml	unknown	None	true	0.770019	1.4867991171777248	188514304
6	benchmarks/files/benchmark-q2-tree/benchmark-q2-tree-sat_nrp-8_1.yml	unknown	None	true	0.776304	1.3660644218325615	188370944
7	benchmarks/files/benchmark-q2-tree/benchmark-q2-tree-sat_grid-avoid-4-0.1_3.yml	unknown	None	true	0.7809	1.1116935890167952	184483840
8	benchmarks/files/benchmark-q2-tree/benchmark-q2-tree-sat_grid-avoid-4-0.1_5.yml	unknown	None	true	0.784757	1.099956614896655	188669952
9	benchmarks/files/benchmark-q2-tree/benchmark-q2-tree-sat_grid-avoid-4-0.1_7.yml	unknown	None	true	0.787106	1.1002042312175035	186990592
10	benchmarks/files/benchmark-q2-tree/benchmark-q2-tree-sat_grid-avoid-4-0.1_9.yml	unknown	None	true	0.788605	1.1082979859784245	189169664
11	benchmarks/files/benchmark-q2-tree/benchmark-q2-tree-sat_grid-avoid-4-0.1_13.yml	unknown	None	true	0.82203	1.1483404897153378	189329408
12	benchmarks/files/benchmark-q2-tree/benchmark-q2-tree-sat_nrp-8_7.yml	unknown	None	true	0.861265	1.6071373727172613	184655872
13	benchmarks/files/benchmark-q2-tree/benchmark-q2-tree-sat_nrp-8_9.yml	unknown	None	true	0.932405	1.614856923930347	186167296
14	benchmarks/files/benchmark-q2-tree/benchmark-q2-tree-sat_nrp-8_11.yml	unknown	None	true	0.942573	1.5056402627378702	188698624
15	benchmarks/files/benchmark-q2-tree/benchmark-q2-tree-sat_nrp-8_15.yml	unknown	None	true	1.035103	1.6090898867696524	190431232
16	benchmarks/files/benchmark-q2-tree/benchmark-q2-tree-sat_nrp-8_13.yml	unknown	None	true	1.041183	1.6094252094626427	189509632
17	benchmarks/files/benchmark-q2-tree/benchmark-q2-tree-sat_maze-alex_1.yml	unknown	None	false	1.921897	2.12662866525352	155709440
18	benchmarks/files/benchmark-q2-tree/benchmark-q2-tree-sat_refuel-06_1.yml	unknown	None	false	2.207798	2.8146912530064583	168710144
19	benchmarks/files/benchmark-q2-tree/benchmark-q2-tree-sat_refuel-06_3.yml	unknown	None	false	3.427872	4.0201716320589185	185966592
20	benchmarks/files/benchmark-q2-tree/benchmark-q2-tree-sat_refuel-06_5.yml	unknown	None	false	12.45759	13.004559015855193	204881920
21	benchmarks/files/benchmark-q2-tree/benchmark-q2-tree-sat_refuel-06_7.yml	unknown	None	false	128.892017	129.52717808168381	245538816
22	benchmarks/files/benchmark-q2-tree/benchmark-q2-tree-sat_refuel-06_13.yml	unknown	None	true	142.476813	143.2083794651553	293363712
23	benchmarks/files/benchmark-q2-tree/benchmark-q2-tree-sat_maze-alex_3.yml	unknown	None	false	318.133016	318.327700085938	159789056
24	benchmarks/files/benchmark-q2-tree/benchmark-q2-tree-sat_refuel-06_15.yml	unknown	None	true	367.587554	368.249879155308	306921472
25	benchmarks/files/benchmark-q2-tree/benchmark-q2-tree-sat_refuel-06_11.yml	unknown	None	true	509.622254	510.28660198207945	300126208
26	benchmarks/files/benchmark-q2-tree/benchmark-q2-tree-sat_maze-alex_7.yml	unknown	None	true	511.864005	512.2643486112356	192032768
27	benchmarks/files/benchmark-q2-tree/benchmark-q2-tree-sat_refuel-06_9.yml	unknown	None	false	616.502753	617.1291318787262	268722176
28	benchmarks/files/benchmark-q2-tree/benchmark-q2-tree-sat_maze-alex_9.yml	unknown	None	true	1021.023218	1021.3941526701674	195784704
29	benchmarks/files/benchmark-q2-tree/benchmark-q2-tree-sat_maze-alex_11.yml	unknown	None	true	1056.536016	1056.864900152199	198402048
30	benchmarks/files/benchmark-q2-tree/benchmark-q2-tree-sat_maze-alex_15.yml	unknown	None	true	1256.501433	1256.8230075044557	197279744
31	benchmarks/files/benchmark-q2-tree/benchmark-q2-tree-sat_maze-alex_13.yml	unknown	None	true	1710.653926	1710.9923799419776	194519040

==> experiments/robust-2025-07-22_18-59-50/comparison_robust.2025-07-22_18-59-51.results.PAYNT-AR-1-by-1.xml.bz2.quantile.csv <==
0	benchmarks/files/robust-q3/pomdp-families-sat_mem_1_refuel-04_1.yml	sat	true	true	0.397052	0.5356776705011725	135999488
1
2	benchmarks/files/robust-q3/mdp-families-sat_mem_1_obstacles-demo_1.yml	sat	true	true	0.407046	1.0774680227041245	135909376
3	benchmarks/files/robust-q3/mdp-families-sat_mem_1_rocks-4-2_1.yml	sat	true	true	0.416666	1.063580165617168	135770112
4	benchmarks/files/robust-q3/other-sat_maze.yml	sat	true	true	0.445966	0.5730185331776738	135847936
5	benchmarks/files/robust-q3/mdp-families-unsat_mem_1_obstacles-demo_1.yml	unsat	false	false	0.468264	0.6204056246206164	135684096
6	benchmarks/files/robust-q3/mdp-families-sat_mem_1_rocks-8-1_1.yml	sat	true	true	0.494178	1.1149409338831902	135819264
7	benchmarks/files/robust-q3/mdp-families-unsat_mem_1_rover-100-big_1.yml	unsat	false	false	0.54111	0.6781107224524021	135950336
8	benchmarks/files/robust-q3/pomdp-families-sat_mem_2_refuel-04_2.yml	sat	true	true	0.571648	0.7195534752681851	135897088
9	benchmarks/files/robust-q3/mdp-families-unsat_mem_1_rover-1000_1.yml	unsat	false	false	0.7174	0.8705587675794959	172879872
10	benchmarks/files/robust-q3/mdp-families-sat_mem_1_rover-100-big_1.yml	sat	true	true	0.730073	1.3358606211841106	135815168
11	benchmarks/files/robust-q3/mdp-families-sat_mem_1_pacman-6_1.yml	sat	true	true	1.280372	1.9318052660673857	135876608
12	benchmarks/files/robust-q3/mdp-families-sat_mem_1_rocks-6-4_1.yml	sat	true	true	1.385366	2.018044652417302	135589888
13	benchmarks/files/robust-q3/mdp-families-unsat_mem_1_uav-operator-roz-workload_1.yml	unsat	false	false	1.679084	1.8223869251087308	245587968
14	benchmarks/files/robust-q3/pomdp-families-sat_mem_1_rover-100_1.yml	sat	true	true	1.76538	1.9126487132161856	136011776
15	benchmarks/files/robust-q3/mdp-families-unsat_mem_1_uav-roz_1.yml	unsat	false	false	1.928256	2.0764586040750146	246378496
16	benchmarks/files/robust-q3/pomdp-families-unsat_mem_1_obstacles-maze-4-2_1.yml	unsat	false	false	1.94382	2.4502524556592107	136142848
17	benchmarks/files/robust-q3/pomdp-families-unsat_mem_1_obstacles-maze-4_1.yml	unsat	false	false	2.035498	2.627626341767609	136368128
18	benchmarks/files/robust-q3/other-unsat_maze.yml	unsat	false	false	2.362248	2.8625952498987317	135688192
19	benchmarks/files/robust-q3/pomdp-families-unsat_mem_1_obstacles-8-3_1.yml	unsat	false	false	2.643272	3.1186690125614405	136261632
20	benchmarks/files/robust-q3/mdp-families-unsat_mem_1_avoid-8-2-easy_1.yml	unsat	false	false	2.66808	2.819866348989308	237821952
21	benchmarks/files/robust-q3/mdp-families-sat_mem_1_catch-5_1.yml	sat	true	true	3.442192	4.172841132618487	135864320
22	benchmarks/files/robust-q3/mdp-families-sat_mem_1_rover-1000_1.yml	sat	true	true	3.531456	4.122154056094587	173817856
23	benchmarks/files/robust-q3/mdp-families-unsat_mem_1_uav-roz-big-family_1.yml	unsat	false	false	3.869844	4.020246845670044	598491136
24	benchmarks/files/robust-q3/pomdp-families-unsat_mem_1_obstacles-8-6_1.yml	unsat	false	false	5.407827	6.016180190257728	183582720
25	benchmarks/files/robust-q3/mdp-families-sat_mem_1_uav-roz_1.yml	sat	true	true	7.628296	8.174781923182309	246435840
26	benchmarks/files/robust-q3/mdp-families-unsat_mem_1_uav-operator-roz-workload-big-family_1.yml	unsat	false	false	7.769932	7.895142929628491	1833955328
27	benchmarks/files/robust-q3/pomdp-families-unsat_mem_1_avoid_1.yml	unsat	false	false	9.516596	9.952046704478562	199602176
28	benchmarks/files/robust-q3/mdp-families-sat_mem_1_uav-operator-roz-workload_1.yml	sat	true	true	9.930056	10.479010871611536	246153216
29	benchmarks/files/robust-q3/pomdp-families-sat_mem_2_rover-100_2.yml	sat	true	true	10.221353	10.368200697936118	167129088
30	benchmarks/files/robust-q3/mdp-families-unsat_mem_1_virus-big-family_1.yml	unsat	false	false	12.447839	12.597808618098497	317067264
31	benchmarks/files/robust-q3/mdp-families-unsat_mem_1_rover-1000-big-family_1.yml	unsat	false	false	17.491988	17.61288180295378	4930867200
32	benchmarks/files/robust-q3/pomdp-families-sat_mem_1_dpm-switch-q10_1.yml	sat	true	true	36.716002	36.84856946580112	135909376
33	benchmarks/files/robust-q3/mdp-families-sat_mem_1_dpm-switch-q10_1.yml	sat	true	true	42.654379	43.347126762382686	135532544
34	benchmarks/files/robust-q3/mdp-families-sat_mem_1_dpm-switch-q10-big_1.yml	sat	true	true	134.014613	134.71941529773176	192479232
35	benchmarks/files/robust-q3/mdp-families-sat_mem_1_uav-roz-big-family_1.yml	sat	true	true	137.77386	138.3185238437727	600829952
36	benchmarks/files/robust-q3/mdp-families-unsat_mem_1_dpm-switch-q10-big-big-family_1.yml	unsat	false	false	227.508326	227.66571757756174	456753152
37	benchmarks/files/robust-q3/pomdp-families-unsat_mem_2_obstacles-maze-4_2.yml	unsat	false	false	280.10839	280.83982988167554	136019968
38	benchmarks/files/robust-q3/pomdp-families-sat_mem_1_rover_1.yml	sat	true	true	356.651432	356.8041985426098	735444992
39	benchmarks/files/robust-q3/pomdp-families-sat_mem_1_dpm_1.yml	sat	true	true	394.850158	395.0091241020709	267829248
40	benchmarks/files/robust-q3/pomdp-families-unsat_mem_1_dpm_1.yml	unsat	false	false	604.662677	605.1459413552657	268120064
41	benchmarks/files/robust-q3/pomdp-families-unsat_mem_1_dpm-switch-q10_1.yml	unsat	false	false	652.654507	653.0844936138019	135864320
42	benchmarks/files/robust-q3/mdp-families-sat_mem_1_dpm-switch-q10-big-family_1.yml	sat	true	true	988.347288	989.0967785809189	147795968
43	benchmarks/files/robust-q3/mdp-families-sat_mem_1_dpm-switch-q10-big-big-family_1.yml	sat	true	true	1188.33032	1189.0980364354327	459272192


==> experiments/robust-2025-07-22_18-59-50/comparison_robust.2025-07-22_18-59-51.results.PAYNT-AR-MDP-Eval.xml.bz2.quantile.csv <==
0	benchmarks/files/robust-q3/pomdp-families-sat_mem_1_refuel-04_1.yml	sat	true	true	0.360258	0.4714314518496394	135888896
1
2	benchmarks/files/robust-q3/pomdp-families-unsat_mem_1_obstacles-8-6_1.yml	unsat	false	false	0.396436	0.6717601399868727	136040448
3	benchmarks/files/robust-q3/pomdp-families-unsat_mem_1_obstacles-8-3_1.yml	unsat	false	false	0.408352	0.6792111229151487	135856128
4	benchmarks/files/robust-q3/mdp-families-sat_mem_1_obstacles-demo_1.yml	sat	true	true	0.420707	1.0809981916099787	135966720
5	benchmarks/files/robust-q3/mdp-families-unsat_mem_1_obstacles-demo_1.yml	unsat	false	false	0.493807	0.6481805676594377	136040448
6	benchmarks/files/robust-q3/other-sat_maze.yml	sat	true	true	0.558849	0.7054830435663462	135843840
7	benchmarks/files/robust-q3/other-unsat_maze.yml	unsat	false	false	0.57289	0.8106328845024109	135864320
8	benchmarks/files/robust-q3/mdp-families-unsat_mem_1_rover-100-big_1.yml	unsat	false	false	0.580032	0.717685560695827	135663616
9	benchmarks/files/robust-q3/mdp-families-sat_mem_1_rover-100-big_1.yml	sat	true	true	0.581074	1.1510961623862386	135684096
10	benchmarks/files/robust-q3/mdp-families-unsat_mem_1_dpm-switch-q10_1.yml	unsat	false	false	0.585369	0.7263540253043175	135778304
11	benchmarks/files/robust-q3/pomdp-families-sat_mem_2_refuel-04_2.yml	sat	true	true	0.651664	0.801355236209929	136118272
12	benchmarks/files/robust-q3/mdp-families-sat_mem_1_rocks-8-1_1.yml	sat	true	true	0.739823	1.3341588890179992	135671808
13	benchmarks/files/robust-q3/mdp-families-unsat_mem_1_dpm-switch-q10-big-family_1.yml	unsat	false	false	0.771986	0.9293350540101528	135778304
14	benchmarks/files/robust-q3/mdp-families-unsat_mem_1_rover-100-big-big-family_1.yml	unsat	false	false	0.868819	1.0167760411277413	147136512
15	benchmarks/files/robust-q3/mdp-families-unsat_mem_1_rover-1000_1.yml	unsat	false	false	0.987865	1.134855163283646	172072960
16	benchmarks/files/robust-q3/mdp-families-unsat_mem_1_dpm-switch-q10-big_1.yml	unsat	false	false	0.990385	1.138256311416626	178896896
17	benchmarks/files/robust-q3/pomdp-families-sat_mem_1_rover-100_1.yml	sat	true	true	1.449899	1.5984577992931008	135950336
18	benchmarks/files/robust-q3/mdp-families-unsat_mem_1_uav-operator-roz-workload_1.yml	unsat	false	false	1.711075	1.8634469481185079	245018624
19	benchmarks/files/robust-q3/mdp-families-sat_mem_1_rover-1000_1.yml	sat	true	true	1.928196	2.496206601150334	184623104
20	benchmarks/files/robust-q3/pomdp-families-unsat_mem_1_avoid_1.yml	unsat	false	false	2.549028	2.8115436201915145	199454720
21	benchmarks/files/robust-q3/mdp-families-unsat_mem_1_uav-roz_1.yml	unsat	false	false	2.671057	2.8295788653194904	308064256
22	benchmarks/files/robust-q3/mdp-families-unsat_mem_1_uav-operator-roz-workload-big-family_1.yml	unsat	false	false	2.896312	3.0522002251818776	346824704
23	benchmarks/files/robust-q3/mdp-families-unsat_mem_1_dpm-switch-q10-big-big-family_1.yml	unsat	false	false	3.088168	3.2456285264343023	356483072
24	benchmarks/files/robust-q3/pomdp-families-sat_mem_1_dpm-switch-q10_1.yml	sat	true	true	3.541263	3.6989912260323763	135864320
25	benchmarks/files/robust-q3/mdp-families-sat_mem_1_dpm-switch-q10-big_1.yml	sat	true	true	3.721322	4.41225272230804	208674816
26	benchmarks/files/robust-q3/mdp-families-unsat_mem_1_uav-roz-big-family_1.yml	unsat	false	false	3.723693	3.8796984450891614	595480576
27	benchmarks/files/robust-q3/mdp-families-sat_mem_1_rocks-4-2_1.yml	sat	true	true	4.169231	4.818324873223901	135737344
28	benchmarks/files/robust-q3/mdp-families-sat_mem_1_uav-roz_1.yml	sat	true	true	4.237421	4.809947359375656	329179136
29	benchmarks/files/robust-q3/mdp-families-sat_mem_1_uav-operator-roz-workload_1.yml	sat	true	true	4.698114	5.259950949810445	384315392
30	benchmarks/files/robust-q3/mdp-families-unsat_mem_1_rover-1000-big-family_1.yml	unsat	false	false	4.703711	4.846195619553328	524136448
31	benchmarks/files/robust-q3/pomdp-families-sat_mem_2_rover-100_2.yml	sat	true	true	5.659872	5.814018224366009	180502528
32	benchmarks/files/robust-q3/mdp-families-sat_mem_1_pacman-6_1.yml	sat	true	true	9.323078	9.98625246156007	148156416
33	benchmarks/files/robust-q3/mdp-families-sat_mem_1_rocks-6-4_1.yml	sat	true	true	21.174354	21.799073062837124	244219904
34	benchmarks/files/robust-q3/mdp-families-sat_mem_1_uav-roz-big-family_1.yml	sat	true	true	34.641509	35.197924910113215	712994816
35	benchmarks/files/robust-q3/other-sat_dpm.yml	sat	true	true	51.502037	51.64955040067434	2150227968
36	benchmarks/files/robust-q3/pomdp-families-sat_mem_1_dpm_1.yml	sat	true	true	119.130831	119.28887218609452	144154624
37	benchmarks/files/robust-q3/pomdp-families-sat_mem_1_rover_1.yml	sat	true	true	149.612793	149.75536604225636	136155136
38	benchmarks/files/robust-q3/pomdp-families-unsat_mem_1_dpm-switch-q10_1.yml	unsat	false	false	213.393684	213.6528217466548	136019968
39	benchmarks/files/robust-q3/pomdp-families-sat_mem_2_dpm_2.yml	sat	true	true	290.380451	290.5354079026729	194600960
40	benchmarks/files/robust-q3/mdp-families-sat_mem_1_dpm-switch-q10-big-big-family_1.yml	sat	true	true	319.543586	320.2628799350932	351739904


==> experiments/robust-2025-07-22_18-59-50/comparison_robust.2025-07-22_18-59-51.results.SMPMC.xml.bz2.quantile.csv <==
0	benchmarks/files/robust-q3/pomdp-families-sat_mem_1_rover-100_1.yml	sat	true	true	0.555204	0.7460712194442749	184291328
1
2	benchmarks/files/robust-q3/mdp-families-unsat_mem_1_obstacles-demo_1.yml	unsat	false	false	0.585676	0.7681936658918858	170885120
3	benchmarks/files/robust-q3/mdp-families-unsat_mem_1_rover-100-big_1.yml	unsat	false	false	0.605723	0.8452367438003421	177020928
4	benchmarks/files/robust-q3/mdp-families-sat_mem_1_rover-100-big_1.yml	sat	true	true	0.635201	1.3384593790397048	176803840
5	benchmarks/files/robust-q3/mdp-families-unsat_mem_1_dpm-switch-q10-big-family_1.yml	unsat	false	false	0.718388	0.9371908456087112	200134656
6	benchmarks/files/robust-q3/pomdp-families-sat_mem_1_dpm-switch-q10_1.yml	sat	true	true	0.75278	0.9803531542420387	176214016
7	benchmarks/files/robust-q3/pomdp-families-sat_mem_1_rover_1.yml	sat	true	true	0.780287	0.9696375783532858	183021568
8	benchmarks/files/robust-q3/pomdp-families-sat_mem_1_refuel-04_1.yml	sat	true	true	0.795621	0.9829043848440051	171061248
9	benchmarks/files/robust-q3/mdp-families-sat_mem_1_rover-100-big-big-family_1.yml	sat	true	true	0.810733	1.479034662246704	218128384
10	benchmarks/files/robust-q3/pomdp-families-sat_mem_2_rover-100_2.yml	sat	true	true	0.958342	1.1723695639520884	258838528
11	benchmarks/files/robust-q3/mdp-families-unsat_mem_1_rover-100-big-big-family_1.yml	unsat	false	false	1.087469	1.2888991823419929	218419200
12	benchmarks/files/robust-q3/pomdp-families-sat_mem_2_refuel-04_2.yml	sat	true	true	1.151593	1.338056462816894	172130304
13	benchmarks/files/robust-q3/pomdp-families-sat_mem_1_dpm_1.yml	sat	true	true	1.156693	1.3231933424249291	181678080
14	benchmarks/files/robust-q3/mdp-families-unsat_mem_1_rover-1000_1.yml	unsat	false	false	1.31408	1.494286279194057	296951808
15	benchmarks/files/robust-q3/mdp-families-sat_mem_1_rover-1000_1.yml	sat	true	true	1.978317	2.55988987442106	285327360
16	benchmarks/files/robust-q3/mdp-families-sat_mem_1_virus-big-family_1.yml	sat	true	true	2.907647	3.4909050092101097	405798912
17	benchmarks/files/robust-q3/mdp-families-sat_mem_1_rocks-4-2_1.yml	sat	true	true	3.561874	4.3058901419863105	171171840
18	benchmarks/files/robust-q3/pomdp-families-unsat_mem_1_obstacles-8-3_1.yml	unsat	false	false	4.217076	5.979013233445585	171626496
19	benchmarks/files/robust-q3/pomdp-families-unsat_mem_1_obstacles-8-6_1.yml	unsat	false	false	4.286919	6.18200974073261	171851776
20	benchmarks/files/robust-q3/mdp-families-unsat_mem_1_rover-1000-big-family_1.yml	unsat	false	false	4.724346	4.9095888854935765	955600896
21	benchmarks/files/robust-q3/mdp-families-sat_mem_1_rover-1000-big-family_1.yml	sat	true	true	4.770209	5.428491015918553	871759872
22	benchmarks/files/robust-q3/pomdp-families-unsat_mem_1_dpm-switch-q10_1.yml	unsat	false	false	5.183074	6.263602554798126	176357376
23	benchmarks/files/robust-q3/other-sat_maze.yml	sat	true	true	5.327289	5.523764032870531	170643456
24	benchmarks/files/robust-q3/mdp-families-sat_mem_1_rocks-8-1_1.yml	sat	true	true	6.368406	7.0460874903947115	176738304
25	benchmarks/files/robust-q3/pomdp-families-unsat_mem_1_obstacles-maze-4_1.yml	unsat	false	false	6.737464	8.011232730001211	171479040
26	benchmarks/files/robust-q3/pomdp-families-unsat_mem_1_obstacles-maze-4-2_1.yml	unsat	false	false	7.218746	8.91260236967355	171540480
27	benchmarks/files/robust-q3/mdp-families-sat_mem_1_obstacles-10-6-skip-easy_1.yml	sat	true	true	12.628981	13.402462780475616	206340096
28	benchmarks/files/robust-q3/pomdp-families-unsat_mem_2_obstacles-maze-4-2_2.yml	unsat	false	false	12.700741	13.280692353844643	174809088
29	benchmarks/files/robust-q3/pomdp-families-unsat_mem_1_dpm_1.yml	unsat	false	false	14.895356	17.28129510767758	181559296
30	benchmarks/files/robust-q3/pomdp-families-unsat_mem_2_obstacles-maze-4_2.yml	unsat	false	false	14.971066	15.57564943563193	179597312
31	benchmarks/files/robust-q3/other-unsat_maze.yml	unsat	false	false	15.972683	18.41514136455953	170737664
32	benchmarks/files/robust-q3/other-sat_dpm.yml	sat	true	true	19.407429	19.579645805060863	1348304896
33	benchmarks/files/robust-q3/mdp-families-sat_mem_1_obstacles-10-6-skip-easy-big-family_1.yml	sat	true	true	25.833328	26.63408287614584	282865664
34	benchmarks/files/robust-q3/pomdp-families-unsat_mem_1_avoid_1.yml	unsat	false	false	29.444255	30.877156989648938	266342400
35	benchmarks/files/robust-q3/mdp-families-unsat_mem_1_dpm-switch-q10_1.yml	unsat	false	false	35.07493	35.362020823173225	411549696
36	benchmarks/files/robust-q3/mdp-families-unsat_mem_1_obstacles-10-6-skip-easy-big-family_1.yml	unsat	false	false	35.263156	35.51897915266454	297443328
37	benchmarks/files/robust-q3/pomdp-families-sat_mem_2_dpm_2.yml	sat	true	true	39.655927	39.82588125113398	272236544
38	benchmarks/files/robust-q3/mdp-families-unsat_mem_1_virus-big-family_1.yml	unsat	false	false	48.697875	48.9058946762234	547188736
39	benchmarks/files/robust-q3/other-sat_box-pushing.yml	sat	true	true	54.850787	55.01524308696389	358653952
40	benchmarks/files/robust-q3/other-unsat_dpm.yml	unsat	false	false	207.313471	207.55604032520205	1353863168
41	benchmarks/files/robust-q3/other-unsat_box-pushing.yml	unsat	false	false	362.535389	362.7470087306574	359170048
42	benchmarks/files/robust-q3/mdp-families-sat_mem_1_dpm-switch-q10-big-family_1.yml	sat	true	true	878.773842	880.6395269110799	1288994816
43	benchmarks/files/robust-q3/pomdp-families-unsat_mem_2_dpm-switch-q10_2.yml	unsat	false	false	1530.890482	1532.6924026682973	860848128


==> experiments/robust-2025-07-22_18-59-50/comparison_robust.2025-07-22_18-59-51.results.SMTLRA.xml.bz2.quantile.csv <==
0	benchmarks/files/robust-q3/pomdp-families-unsat_mem_1_obstacles-8-3_1.yml	unsat	false	false	3.52629	3.808464233763516	195477504
1
2	benchmarks/files/robust-q3/pomdp-families-unsat_mem_1_obstacles-8-6_1.yml	unsat	false	false	5.243425	5.466754482127726	215760896
3	benchmarks/files/robust-q3/mdp-families-unsat_mem_1_obstacles-demo_1.yml	unsat	false	false	9.850139	10.250877472572029	223199232
4	benchmarks/files/robust-q3/pomdp-families-unsat_mem_1_obstacles-maze-4_1.yml	unsat	false	false	58.610676	58.849030871875584	1511059456
5	benchmarks/files/robust-q3/pomdp-families-unsat_mem_1_obstacles-maze-4-2_1.yml	unsat	false	false	167.342244	167.60327361989766	2922852352
6	benchmarks/files/robust-q3/mdp-families-unsat_mem_1_rover-100-big_1.yml	unsat	false	false	300.653732	300.8689695307985	3414982656
7	benchmarks/files/robust-q3/pomdp-families-unsat_mem_1_avoid_1.yml	unsat	false	false	1564.515899	1564.7491071559489	3540926464


==> experiments/robust-2025-07-22_18-59-50/scatter_PAYNT-AR-1-by-1.table.csv <==
tool			synthesis 	synthesis 	synthesis 	synthesis 	synthesis 	synthesis 	synthesis 	synthesis 
run set			SMPMC	SMPMC	SMPMC	SMPMC	PAYNT-AR-1-by-1	PAYNT-AR-1-by-1	PAYNT-AR-1-by-1	PAYNT-AR-1-by-1
../../benchmarks/files/robust-q3/			status	cputime (s)	walltime (s)	memUsage	status	cputime (s)	walltime (s)	memUsage
mdp-families-sat_mem_1_avoid-8-2-big-family_1.yml	sat	true	SEGMENTATION FAULT	30000	30000		TIMEOUT	30000	30000	
mdp-families-sat_mem_1_avoid-8-2-easy-big-family_1.yml	sat	true	SEGMENTATION FAULT	30000	30000		TIMEOUT	30000	30000	
mdp-families-sat_mem_1_avoid-8-2-easy_1.yml	sat	true	SEGMENTATION FAULT	30000	30000		TIMEOUT	30000	30000	
mdp-families-sat_mem_1_avoid-8-2_1.yml	sat	true	SEGMENTATION FAULT	30000	30000		TIMEOUT	30000	30000	
mdp-families-sat_mem_1_catch-5_1.yml	sat	true	TIMEOUT	30000	30000		true	3.442192	4.172841132618487	
mdp-families-sat_mem_1_dpm-switch-q10-big-big-family_1.yml	sat	true	TIMEOUT	30000	30000		true	1188.33032	1189.0980364354327	
mdp-families-sat_mem_1_dpm-switch-q10-big-family_1.yml	sat	true	true	878.773842	880.6395269110799		true	988.347288	989.0967785809189	
mdp-families-sat_mem_1_dpm-switch-q10-big_1.yml	sat	true	TIMEOUT	30000	30000		true	134.014613	134.71941529773176	
mdp-families-sat_mem_1_dpm-switch-q10_1.yml	sat	true	TIMEOUT	30000	30000		true	42.654379	43.347126762382686	
mdp-families-sat_mem_1_obstacles-10-6-skip-easy-big-family_1.yml	sat	true	true	25.833328	26.63408287614584		TIMEOUT	30000	30000	
mdp-families-sat_mem_1_obstacles-10-6-skip-easy_1.yml	sat	true	true	12.628981	13.402462780475616		TIMEOUT	30000	30000	
mdp-families-sat_mem_1_obstacles-demo_1.yml	sat	true	TIMEOUT	30000	30000		true	0.407046	1.0774680227041245	
mdp-families-sat_mem_1_pacman-6_1.yml	sat	true	TIMEOUT	30000	30000		true	1.280372	1.9318052660673857	
mdp-families-sat_mem_1_rocks-4-2_1.yml	sat	true	true	3.561874	4.3058901419863105		true	0.416666	1.063580165617168	
mdp-families-sat_mem_1_rocks-6-4-big-family_1.yml	sat	true	TIMEOUT	30000	30000		TIMEOUT	30000	30000	
mdp-families-sat_mem_1_rocks-6-4_1.yml	sat	true	TIMEOUT	30000	30000		true	1.385366	2.018044652417302	
mdp-families-sat_mem_1_rocks-8-1_1.yml	sat	true	true	6.368406	7.0460874903947115		true	0.494178	1.1149409338831902	
mdp-families-sat_mem_1_rover-100-big-big-family_1.yml	sat	true	true	0.810733	1.479034662246704		OUT OF MEMORY	30000	30000	
mdp-families-sat_mem_1_rover-100-big_1.yml	sat	true	true	0.635201	1.3384593790397048		true	0.730073	1.3358606211841106	
mdp-families-sat_mem_1_rover-1000-big-family_1.yml	sat	true	true	4.770209	5.428491015918553		TIMEOUT	30000	30000	
mdp-families-sat_mem_1_rover-1000_1.yml	sat	true	true	1.978317	2.55988987442106		true	3.531456	4.122154056094587	
mdp-families-sat_mem_1_uav-operator-roz-workload-big-family_1.yml	sat	true	TIMEOUT	30000	30000		TIMEOUT	30000	30000	
mdp-families-sat_mem_1_uav-operator-roz-workload_1.yml	sat	true	TIMEOUT	30000	30000		true	9.930056	10.479010871611536	
mdp-families-sat_mem_1_uav-roz-big-family_1.yml	sat	true	OUT OF MEMORY	30000	30000		true	137.77386	138.3185238437727	
mdp-families-sat_mem_1_uav-roz_1.yml	sat	true	TIMEOUT	30000	30000		true	7.628296	8.174781923182309	
mdp-families-sat_mem_1_virus-big-family_1.yml	sat	true	true	2.907647	3.4909050092101097		unknown	30000	30000	
other-sat_box-pushing.yml	sat	true	true	54.850787	55.01524308696389		TIMEOUT	30000	30000	
other-sat_dpm.yml	sat	true	true	19.407429	19.579645805060863		TIMEOUT	30000	30000	
other-sat_maze.yml	sat	true	true	5.327289	5.523764032870531		true	0.445966	0.5730185331776738	
pomdp-families-sat_mem_1_dpm-switch-q10_1.yml	sat	true	true	0.75278	0.9803531542420387		true	36.716002	36.84856946580112	
pomdp-families-sat_mem_1_dpm_1.yml	sat	true	true	1.156693	1.3231933424249291		true	394.850158	395.0091241020709	
pomdp-families-sat_mem_1_refuel-04_1.yml	sat	true	true	0.795621	0.9829043848440051		true	0.397052	0.5356776705011725	
pomdp-families-sat_mem_1_rover-100_1.yml	sat	true	true	0.555204	0.7460712194442749		true	1.76538	1.9126487132161856	
pomdp-families-sat_mem_1_rover_1.yml	sat	true	true	0.780287	0.9696375783532858		true	356.651432	356.8041985426098	
pomdp-families-sat_mem_2_dpm-switch-q10_2.yml	sat	true	TIMEOUT	30000	30000		TIMEOUT	30000	30000	
pomdp-families-sat_mem_2_dpm_2.yml	sat	true	true	39.655927	39.82588125113398		TIMEOUT	30000	30000	
pomdp-families-sat_mem_2_obstacles-8-3_2.yml	sat	true	TIMEOUT	30000	30000		TIMEOUT	30000	30000	
pomdp-families-sat_mem_2_obstacles-8-6_2.yml	sat	true	TIMEOUT	30000	30000		TIMEOUT	30000	30000	
pomdp-families-sat_mem_2_refuel-04_2.yml	sat	true	true	1.151593	1.338056462816894		true	0.571648	0.7195534752681851	
pomdp-families-sat_mem_2_rover-100_2.yml	sat	true	true	0.958342	1.1723695639520884		true	10.221353	10.368200697936118	
pomdp-families-sat_mem_3_obstacles-8-3_3.yml	sat	true	TIMEOUT	30000	30000		TIMEOUT	30000	30000	
pomdp-families-sat_mem_3_obstacles-8-6_3.yml	sat	true	TIMEOUT	30000	30000		TIMEOUT	30000	30000	
mdp-families-unsat_mem_1_avoid-8-2-big-family_1.yml	unsat	false	SEGMENTATION FAULT	30000	30000		TIMEOUT	30000	30000	
mdp-families-unsat_mem_1_avoid-8-2-easy-big-family_1.yml	unsat	false	SEGMENTATION FAULT	30000	30000		TIMEOUT	30000	30000	
mdp-families-unsat_mem_1_avoid-8-2-easy_1.yml	unsat	false	SEGMENTATION FAULT	30000	30000		false	2.66808	2.819866348989308	
mdp-families-unsat_mem_1_avoid-8-2_1.yml	unsat	false	SEGMENTATION FAULT	30000	30000		TIMEOUT	30000	30000	
mdp-families-unsat_mem_1_dpm-switch-q10-big-big-family_1.yml	unsat	false	TIMEOUT	30000	30000		false	227.508326	227.66571757756174	
mdp-families-unsat_mem_1_dpm-switch-q10-big-family_1.yml	unsat	false	false	0.718388	0.9371908456087112		TIMEOUT	30000	30000	
mdp-families-unsat_mem_1_dpm-switch-q10-big_1.yml	unsat	false	TIMEOUT	30000	30000		TIMEOUT	30000	30000	
mdp-families-unsat_mem_1_dpm-switch-q10_1.yml	unsat	false	false	35.07493	35.362020823173225		TIMEOUT	30000	30000	
mdp-families-unsat_mem_1_obstacles-10-6-skip-easy-big-family_1.yml	unsat	false	false	35.263156	35.51897915266454		TIMEOUT	30000	30000	
mdp-families-unsat_mem_1_obstacles-10-6-skip-easy_1.yml	unsat	false	TIMEOUT	30000	30000		TIMEOUT	30000	30000	
mdp-families-unsat_mem_1_obstacles-demo_1.yml	unsat	false	false	0.585676	0.7681936658918858		false	0.468264	0.6204056246206164	
mdp-families-unsat_mem_1_rover-100-big-big-family_1.yml	unsat	false	false	1.087469	1.2888991823419929		OUT OF MEMORY	30000	30000	
mdp-families-unsat_mem_1_rover-100-big_1.yml	unsat	false	false	0.605723	0.8452367438003421		false	0.54111	0.6781107224524021	
mdp-families-unsat_mem_1_rover-1000-big-family_1.yml	unsat	false	false	4.724346	4.9095888854935765		false	17.491988	17.61288180295378	
mdp-families-unsat_mem_1_rover-1000_1.yml	unsat	false	false	1.31408	1.494286279194057		false	0.7174	0.8705587675794959	
mdp-families-unsat_mem_1_uav-operator-roz-workload-big-family_1.yml	unsat	false	TIMEOUT	30000	30000		false	7.769932	7.895142929628491	
mdp-families-unsat_mem_1_uav-operator-roz-workload_1.yml	unsat	false	SEGMENTATION FAULT	30000	30000		false	1.679084	1.8223869251087308	
mdp-families-unsat_mem_1_uav-roz-big-family_1.yml	unsat	false	TIMEOUT	30000	30000		false	3.869844	4.020246845670044	
mdp-families-unsat_mem_1_uav-roz_1.yml	unsat	false	TIMEOUT	30000	30000		false	1.928256	2.0764586040750146	
mdp-families-unsat_mem_1_virus-big-family_1.yml	unsat	false	false	48.697875	48.9058946762234		false	12.447839	12.597808618098497	
other-unsat_box-pushing.yml	unsat	false	false	362.535389	362.7470087306574		TIMEOUT	30000	30000	
other-unsat_dpm.yml	unsat	false	false	207.313471	207.55604032520205		TIMEOUT	30000	30000	
other-unsat_maze.yml	unsat	false	false	15.972683	18.41514136455953		false	2.362248	2.8625952498987317	
pomdp-families-unsat_mem_1_avoid_1.yml	unsat	false	false	29.444255	30.877156989648938		false	9.516596	9.952046704478562	
pomdp-families-unsat_mem_1_dpm-switch-q10_1.yml	unsat	false	false	5.183074	6.263602554798126		false	652.654507	653.0844936138019	
pomdp-families-unsat_mem_1_dpm_1.yml	unsat	false	false	14.895356	17.28129510767758		false	604.662677	605.1459413552657	
pomdp-families-unsat_mem_1_obstacles-8-3_1.yml	unsat	false	false	4.217076	5.979013233445585		false	2.643272	3.1186690125614405	
pomdp-families-unsat_mem_1_obstacles-8-6_1.yml	unsat	false	false	4.286919	6.18200974073261		false	5.407827	6.016180190257728	
pomdp-families-unsat_mem_1_obstacles-maze-4-2_1.yml	unsat	false	false	7.218746	8.91260236967355		false	1.94382	2.4502524556592107	
pomdp-families-unsat_mem_1_obstacles-maze-4_1.yml	unsat	false	false	6.737464	8.011232730001211		false	2.035498	2.627626341767609	
pomdp-families-unsat_mem_2_avoid_2.yml	unsat	false	TIMEOUT	30000	30000		TIMEOUT	30000	30000	
pomdp-families-unsat_mem_2_dpm-switch-q10_2.yml	unsat	false	false	1530.890482	1532.6924026682973		TIMEOUT	30000	30000	
pomdp-families-unsat_mem_2_dpm_2.yml	unsat	false	TIMEOUT	30000	30000		TIMEOUT	30000	30000	
pomdp-families-unsat_mem_2_obstacles-8-3_2.yml	unsat	false	TIMEOUT	30000	30000		TIMEOUT	30000	30000	
pomdp-families-unsat_mem_2_obstacles-8-6_2.yml	unsat	false	TIMEOUT	30000	30000		TIMEOUT	30000	30000	
pomdp-families-unsat_mem_2_obstacles-maze-4-2_2.yml	unsat	false	false	12.700741	13.280692353844643		TIMEOUT	30000	30000	
pomdp-families-unsat_mem_2_obstacles-maze-4_2.yml	unsat	false	false	14.971066	15.57564943563193		false	280.10839	280.83982988167554	
pomdp-families-unsat_mem_3_obstacles-8-3_3.yml	unsat	false	TIMEOUT	30000	30000		TIMEOUT	30000	30000	
pomdp-families-unsat_mem_3_obstacles-maze-4-2_3.yml	unsat	false	TIMEOUT	30000	30000		TIMEOUT	30000	30000	
pomdp-families-unsat_mem_3_obstacles-maze-4_3.yml	unsat	false	TIMEOUT	30000	30000		TIMEOUT	30000	30000	


==> experiments/simple-2025-07-29_21-15-45/comparison_simple.2025-07-29_21-15-45.results.PAYNT-AR.xml.bz2.quantile.csv <==
0	benchmarks/files/simple-q1/pomdps-sat_mem_2_4x5x2-95_2.yml	sat	true	true	0.357209	0.5065219737589359	105803776
1
2	benchmarks/files/simple-q1/pomdps-sat_mem_1_4x5x2-95_1.yml	sat	true	true	0.386709	0.9773273589089513	105340928
3	benchmarks/files/simple-q1/pomdps-unsat_mem_3_maze-alex_3.yml	unsat	false	false	0.38965	0.5050541842356324	131698688
4	benchmarks/files/simple-q1/pomdps-unsat_mem_1_network_1.yml	unsat	false	false	0.392483	0.5233543952926993	105291776
5	benchmarks/files/simple-q1/pomdps-sat_mem_1_network_1.yml	sat	true	true	0.399947	0.6001276839524508	105365504
6	benchmarks/files/simple-q1/pomdps-sat_mem_3_grid-avoid-4-0.1_3.yml	sat	true	true	0.407605	0.5681491950526834	132067328
7	benchmarks/files/simple-q1/pomdps-sat_mem_2_query-s2_2.yml	sat	true	true	0.413395	0.550322643481195	105443328
8	benchmarks/files/simple-q1/pomdps-sat_mem_2_4x3-95_2.yml	sat	true	true	0.42123	0.578408638946712	105496576
9	benchmarks/files/simple-q1/pomdps-sat_mem_1_4x3-95_1.yml	sat	true	true	0.425399	1.0135282715782523	105791488
10	benchmarks/files/simple-q1/pomdps-sat_mem_1_query-s2_1.yml	sat	true	true	0.426865	0.6089843912050128	105287680
11	benchmarks/files/simple-q1/jair-sat_recycling-2fsc.yml	sat	true	true	0.438735	1.119052967056632	133541888
12	benchmarks/files/simple-q1/pomdps-sat_mem_1_grid-avoid-4-0.1_1.yml	sat	true	true	0.442142	1.0362713374197483	132079616
13	benchmarks/files/simple-q1/jair-unsat_tiny_rewards.yml	unsat	false	false	0.463528	0.5971723441034555	133533696
14	benchmarks/files/simple-q1/pomdps-sat_mem_1_nrp-8_1.yml	sat	true	true	0.463768	0.6600596159696579	132141056
15	benchmarks/files/simple-q1/pomdps-sat_mem_2_nrp-8_2.yml	sat	true	true	0.465978	0.6288019577041268	132079616
16	benchmarks/files/simple-q1/pomdps-unsat_mem_1_query-s2_1.yml	unsat	false	false	0.466974	0.5995430126786232	105275392
17	benchmarks/files/simple-q1/pomdps-unsat_mem_1_grid-avoid-4-0.1_1.yml	unsat	false	false	0.479946	0.6172335799783468	132202496
18	benchmarks/files/simple-q1/pomdps-sat_mem_2_network_2.yml	sat	true	true	0.487262	0.6478253258392215	105340928
19	benchmarks/files/simple-q1/pomdps-unsat_mem_1_4x3-95_1.yml	unsat	false	false	0.488267	0.6311692912131548	105340928
20	benchmarks/files/simple-q1/jair-sat_tiny_rewards.yml	sat	true	true	0.494879	1.1438980670645833	133517312
21	benchmarks/files/simple-q1/pomdps-unsat_mem_3_grid-avoid-4-0.1_3.yml	unsat	false	false	0.502908	0.6485303891822696	132452352
22	benchmarks/files/simple-q1/pomdps-unsat_mem_2_grid-avoid-4-0.1_2.yml	unsat	false	false	0.50298	0.6381375761702657	132202496
23	benchmarks/files/simple-q1/pomdps-sat_mem_1_query-s3_1.yml	sat	true	true	0.506478	0.7135572386905551	105824256
24	benchmarks/files/simple-q1/jair-sat_recycling-3fsc.yml	sat	true	true	0.506889	1.1636317251250148	133779456
25	benchmarks/files/simple-q1/pomdps-unsat_mem_1_nrp-8_1.yml	unsat	false	false	0.508603	0.6489649089053273	132259840
26	benchmarks/files/simple-q1/pomdps-unsat_mem_1_4x5x2-95_1.yml	unsat	false	false	0.515426	0.6596640748903155	105283584
27	benchmarks/files/simple-q1/pomdps-sat_mem_2_grid-avoid-4-0.1_2.yml	sat	true	true	0.518234	0.6993869366124272	132059136
28	benchmarks/files/simple-q1/jair-sat_refuel-06-res.yml	sat	true	true	0.548062	1.2102016005665064	134287360
29	benchmarks/files/simple-q1/jair-unsat_recycling-2fsc.yml	unsat	false	false	0.556793	0.6894990298897028	133767168
30	benchmarks/files/simple-q1/pomdps-unsat_mem_2_network_2.yml	unsat	false	false	0.593575	0.7250748220831156	105340928
31	benchmarks/files/simple-q1/pomdps-sat_mem_1_refuel-06_1.yml	sat	true	true	0.619077	0.8325977018103004	132366336
32	benchmarks/files/simple-q1/pomdps-sat_mem_1_drone-4-2_1.yml	sat	true	true	0.637796	1.2546935863792896	132063232
33	benchmarks/files/simple-q1/jair-unsat_refuel-06-res.yml	unsat	false	false	0.649836	0.7878370154649019	134438912
34	benchmarks/files/simple-q1/pomdps-unsat_mem_2_4x3-95_2.yml	unsat	false	false	0.688099	0.8337185895070434	105566208
35	benchmarks/files/simple-q1/pomdps-sat_mem_2_refuel-06_2.yml	sat	true	true	0.698922	0.8558610891923308	132546560
36	benchmarks/files/simple-q1/pomdps-sat_mem_1_milos-aaai97_1.yml	sat	true	true	0.699175	1.2918397122994065	107122688
37	benchmarks/files/simple-q1/pomdps-unsat_mem_1_drone-4-2_1.yml	unsat	false	false	0.699235	0.8480153409764171	132329472
38	benchmarks/files/simple-q1/jair-unsat_pole-res.yml	unsat	false	false	0.709098	0.8492639791220427	143495168
39	benchmarks/files/simple-q1/pomdps-sat_mem_3_query-s2_3.yml	sat	true	true	0.715471	0.8661743244156241	105693184
40	benchmarks/files/simple-q1/jair-sat_pole-res.yml	sat	true	true	0.758504	1.4460805905982852	183083008
41	benchmarks/files/simple-q1/pomdps-unsat_mem_2_query-s2_2.yml	unsat	false	false	0.771054	0.9204470412805676	105545728
42	benchmarks/files/simple-q1/pomdps-sat_mem_3_4x5x2-95_3.yml	sat	true	true	0.808351	0.9649604763835669	108044288
43	benchmarks/files/simple-q1/pomdps-unsat_mem_2_4x5x2-95_2.yml	unsat	false	false	0.849748	0.9906113278120756	106315776
44	benchmarks/files/simple-q1/pomdps-sat_mem_4_grid-avoid-4-0.1_4.yml	sat	true	true	0.902435	1.0234527932479978	132255744
45	benchmarks/files/simple-q1/jair-unsat_grid3x3-1fsc.yml	unsat	false	false	0.955681	1.0991700245067477	232562688
46	benchmarks/files/simple-q1/jair-sat_pole.yml	sat	true	true	0.98821	1.6577004166319966	209707008
47	benchmarks/files/simple-q1/pomdps-unsat_mem_1_refuel-06_1.yml	unsat	false	false	1.075587	1.2190944235771894	132214784
48	benchmarks/files/simple-q1/jair-unsat_pole.yml	unsat	false	false	1.084988	1.2208433682098985	336175104
49	benchmarks/files/simple-q1/jair-sat_grid3x3-1fsc.yml	sat	true	true	1.172126	1.899506458081305	216993792
50	benchmarks/files/simple-q1/pomdps-unsat_mem_1_query-s3_1.yml	unsat	false	false	1.214804	1.348812128417194	105996288
51	benchmarks/files/simple-q1/pomdps-unsat_mem_2_milos-aaai97_2.yml	unsat	false	false	1.24038	1.3756260182708502	121667584
52	benchmarks/files/simple-q1/pomdps-sat_mem_1_rocks-12_1.yml	sat	true	true	1.335012	1.5407195081934333	181714944
53	benchmarks/files/simple-q1/jair-sat_grid.yml	sat	true	true	1.514069	2.259251323528588	133664768
54	benchmarks/files/simple-q1/pomdps-sat_mem_3_4x3-95_3.yml	sat	true	true	1.65739	1.795340495184064	106479616
55	benchmarks/files/simple-q1/pomdps-unsat_mem_1_drone-4-1_1.yml	unsat	false	false	2.217281	2.368791915476322	146853888
56	benchmarks/files/simple-q1/jair-unsat_grid.yml	unsat	false	false	2.220397	2.3379481127485633	133783552
57	benchmarks/files/simple-q1/pomdps-unsat_mem_1_milos-aaai97_1.yml	unsat	false	false	2.305275	2.436611356213689	108593152
58	benchmarks/files/simple-q1/jair-unsat_recycling-3fsc.yml	unsat	false	false	2.513988	2.6489232191815972	190570496
59	benchmarks/files/simple-q1/pomdps-unsat_mem_3_4x5x2-95_3.yml	unsat	false	false	2.68365	2.804445881396532	116690944
60	benchmarks/files/simple-q1/jair-unsat_box-pushing-1fsc.yml	unsat	false	false	2.93024	3.099681698717177	178831360
61	benchmarks/files/simple-q1/jair-sat_box-pushing-1fsc.yml	sat	true	true	3.107111	3.8791746608912945	164659200
62	benchmarks/files/simple-q1/pomdps-sat_mem_1_drone-4-1_1.yml	sat	true	true	3.564901	4.142690448090434	146468864
63	benchmarks/files/simple-q1/pomdps-unsat_mem_4_grid-avoid-4-0.1_4.yml	unsat	false	false	4.937784	5.084136139601469	132198400
64	benchmarks/files/simple-q1/pomdps-sat_mem_2_query-s3_2.yml	sat	true	true	5.995118	6.142411794513464	142864384
65	benchmarks/files/simple-q1/jair-sat_grid3x3-2fsc.yml	sat	true	true	7.953941	8.682281812652946	576466944
66	benchmarks/files/simple-q1/pomdps-sat_mem_3_refuel-06_3.yml	sat	true	true	11.266275	11.39638351276517	184918016
67	benchmarks/files/simple-q1/pomdps-sat_mem_1_drone-8-2_1.yml	sat	true	true	12.726092	13.329627293162048	291299328
68	benchmarks/files/simple-q1/jair-sat_box-pushing-2fsc.yml	sat	true	true	15.414889	16.160451146773994	930340864
69	benchmarks/files/simple-q1/pomdps-sat_mem_3_network_3.yml	sat	true	true	17.462063	17.612482840195298	113119232
70	benchmarks/files/simple-q1/pomdps-unsat_mem_3_4x3-95_3.yml	unsat	false	false	18.825648	18.95863425452262	118005760
71	benchmarks/files/simple-q1/pomdps-unsat_mem_3_query-s2_3.yml	unsat	false	false	28.985899	29.12549576163292	116183040
72	benchmarks/files/simple-q1/jair-sat_herman.yml	sat	true	true	35.776419	36.48455909732729	904093696
73	benchmarks/files/simple-q1/jair-unsat_dpm.yml	unsat	false	false	45.327202	45.472653727047145	7501873152
74	benchmarks/files/simple-q1/jair-unsat_box-pushing-2fsc.yml	unsat	false	false	48.346294	48.48416688386351	2211008512
75	benchmarks/files/simple-q1/pomdps-unsat_mem_3_query-s3_3.yml	unsat	false	false	51.495329	51.63881185185164	333201408
76	benchmarks/files/simple-q1/jair-unsat_herman.yml	unsat	false	false	82.677962	82.81438873242587	3413331968
77	benchmarks/files/simple-q1/pomdps-sat_mem_1_hallway_1.yml	sat	true	true	87.157565	87.77178084198385	729370624
78	benchmarks/files/simple-q1/pomdps-sat_mem_3_query-s3_3.yml	sat	true	true	91.561937	91.72570388764143	315011072
79	benchmarks/files/simple-q1/pomdps-unsat_mem_2_query-s3_2.yml	unsat	false	false	93.943368	94.07700581289828	204517376
80	benchmarks/files/simple-q1/jair-unsat_grid-meet-sl-2fsc.yml	unsat	false	false	100.21425	100.37459942884743	2285379584
81	benchmarks/files/simple-q1/pomdps-unsat_mem_3_network_3.yml	unsat	false	false	100.976025	101.12399498000741	118444032
82	benchmarks/files/simple-q1/pomdps-sat_mem_4_4x3-95_4.yml	sat	true	true	148.909713	149.05245805718005	126099456
83	benchmarks/files/simple-q1/jair-sat_dpm.yml	sat	true	true	151.892148	152.65519796591252	11669495808
84	benchmarks/files/simple-q1/pomdps-unsat_mem_1_rocks-12_1.yml	unsat	false	false	337.588801	337.74219772499055	464293888
85	benchmarks/files/simple-q1/pomdps-unsat_mem_4_4x3-95_4.yml	unsat	false	false	623.27405	623.4821870373562	137637888
86	benchmarks/files/simple-q1/jair-sat_grid-meet-sl-2fsc.yml	sat	true	true	758.452704	759.2418535016477	4341420032


==> experiments/simple-2025-07-29_21-15-45/comparison_simple.2025-07-29_21-15-45.results.PAYNT-CEGIS.xml.bz2.quantile.csv <==
0	benchmarks/files/simple-q1/pomdps-unsat_mem_1_nrp-8_1.yml	unsat	false	false	0.376415	0.4868154590949416	146006016
1
2	benchmarks/files/simple-q1/pomdps-sat_mem_1_nrp-8_1.yml	sat	true	true	0.411402	0.7152285482734442	146083840
3	benchmarks/files/simple-q1/pomdps-sat_mem_2_grid-avoid-4-0.1_2.yml	sat	true	true	0.430352	0.667461353354156	146370560
4	benchmarks/files/simple-q1/pomdps-sat_mem_3_grid-avoid-4-0.1_3.yml	sat	true	true	0.446597	0.613618322648108	146395136
5	benchmarks/files/simple-q1/pomdps-sat_mem_2_nrp-8_2.yml	sat	true	true	0.446641	0.6057771807536483	146325504
6	benchmarks/files/simple-q1/pomdps-sat_mem_1_grid-avoid-4-0.1_1.yml	sat	true	true	0.458883	1.0412239106371999	145829888
7	benchmarks/files/simple-q1/pomdps-unsat_mem_2_grid-avoid-4-0.1_2.yml	unsat	false	false	0.47181	0.5979668563231826	146464768
8	benchmarks/files/simple-q1/pomdps-unsat_mem_1_grid-avoid-4-0.1_1.yml	unsat	false	false	0.526171	0.6585711287334561	146001920
9	benchmarks/files/simple-q1/pomdps-sat_mem_4_grid-avoid-4-0.1_4.yml	sat	true	true	0.679931	0.8443733090534806	146436096
10	benchmarks/files/simple-q1/jair-sat_grid-10-sl-4fsc.yml	sat	true	true	0.758222	1.5233561526983976	149606400
11	benchmarks/files/simple-q1/jair-sat_grid.yml	sat	true	true	0.759261	1.5127869891002774	147181568
12	benchmarks/files/simple-q1/jair-unsat_grid.yml	unsat	false	false	0.854551	1.0103069990873337	147173376
13	benchmarks/files/simple-q1/pomdps-unsat_mem_3_grid-avoid-4-0.1_3.yml	unsat	false	false	0.949282	1.1078633842989802	146546688
14	benchmarks/files/simple-q1/pomdps-sat_mem_1_maze-alex_1.yml	sat	true	true	1.014512	1.5962017681449652	146284544
15	benchmarks/files/simple-q1/pomdps-unsat_mem_4_grid-avoid-4-0.1_4.yml	unsat	false	false	1.107323	1.2513329787179828	146550784
16	benchmarks/files/simple-q1/pomdps-sat_mem_1_refuel-20_1.yml	sat	true	true	7.455404	7.77529660332948	161517568
17	benchmarks/files/simple-q1/pomdps-unsat_mem_1_maze-alex_1.yml	unsat	false	false	8.754091	8.909638508222997	146341888
18	benchmarks/files/simple-q1/jair-sat_maze.yml	sat	true	true	14.363594	15.01791722420603	147087360
19	benchmarks/files/simple-q1/jair-unsat_grid-10-sl-4fsc.yml	unsat	false	false	21.489215	21.644750164821744	152637440
20	benchmarks/files/simple-q1/jair-sat_herman.yml	sat	true	true	36.415329	37.12586439680308	903114752
21	benchmarks/files/simple-q1/jair-sat_grid-meet-sl-2fsc.yml	sat	true	true	40.065463	40.81941514555365	639836160
22	benchmarks/files/simple-q1/jair-sat_dpm.yml	sat	true	true	48.752125	49.53220271039754	7643000832
23	benchmarks/files/simple-q1/pomdps-sat_mem_2_maze-alex_2.yml	sat	true	true	199.196454	199.45008658617735	188403712
24	benchmarks/files/simple-q1/pomdps-sat_mem_1_refuel-06_1.yml	sat	true	true	304.014203	304.35482934862375	189792256


==> experiments/simple-2025-07-29_21-15-45/comparison_simple.2025-07-29_21-15-45.results.PAYNT-Hybrid.xml.bz2.quantile.csv <==
0	benchmarks/files/simple-q1/pomdps-sat_mem_2_grid-avoid-4-0.1_2.yml	sat	true	true	0.436431	0.6467381762340665	146747392
1
2	benchmarks/files/simple-q1/pomdps-sat_mem_1_grid-avoid-4-0.1_1.yml	sat	true	true	0.46372	1.0622035395354033	146743296
3	benchmarks/files/simple-q1/jair-unsat_refuel-06-res.yml	unsat	false	false	0.482237	0.5958242248743773	140460032
4	benchmarks/files/simple-q1/pomdps-unsat_mem_3_maze-alex_3.yml	unsat	false	false	0.491043	0.619241944514215	139325440
5	benchmarks/files/simple-q1/pomdps-sat_mem_3_grid-avoid-4-0.1_3.yml	sat	true	true	0.497521	0.634156079031527	147644416
6	benchmarks/files/simple-q1/pomdps-unsat_mem_2_grid-avoid-4-0.1_2.yml	unsat	false	false	0.50475	0.6562169967219234	146862080
7	benchmarks/files/simple-q1/pomdps-unsat_mem_1_grid-avoid-4-0.1_1.yml	unsat	false	false	0.516905	0.6768930684775114	146804736
8	benchmarks/files/simple-q1/pomdps-sat_mem_1_nrp-8_1.yml	sat	true	true	0.522685	0.7784210704267025	146845696
9	benchmarks/files/simple-q1/pomdps-unsat_mem_1_nrp-8_1.yml	unsat	false	false	0.550355	0.6941678980365396	146911232
10	benchmarks/files/simple-q1/jair-sat_refuel-06-res.yml	sat	true	true	0.702326	1.3530844831839204	157495296
11	benchmarks/files/simple-q1/pomdps-unsat_mem_3_grid-avoid-4-0.1_3.yml	unsat	false	false	0.733651	0.8848316473886371	147648512
12	benchmarks/files/simple-q1/pomdps-unsat_mem_1_drone-4-2_1.yml	unsat	false	false	0.846036	0.9812416937202215	152924160
13	benchmarks/files/simple-q1/pomdps-sat_mem_1_refuel-06_1.yml	sat	true	true	0.953509	1.219241838902235	147939328
14	benchmarks/files/simple-q1/pomdps-unsat_mem_1_refuel-06_1.yml	unsat	false	false	1.020629	1.1648423131555319	147935232
15	benchmarks/files/simple-q1/pomdps-unsat_mem_1_drone-4-1_1.yml	unsat	false	false	1.868182	2.0079702204093337	170397696
16	benchmarks/files/simple-q1/jair-unsat_grid.yml	unsat	false	false	2.071166	2.2040022565051913	148074496
17	benchmarks/files/simple-q1/jair-sat_grid.yml	sat	true	true	4.067305	4.826919535174966	158572544
18	benchmarks/files/simple-q1/pomdps-sat_mem_4_grid-avoid-4-0.1_4.yml	sat	true	true	4.784899	4.930579180829227	149651456
19	benchmarks/files/simple-q1/pomdps-unsat_mem_4_grid-avoid-4-0.1_4.yml	unsat	false	false	5.12869	5.271259967237711	148955136
20	benchmarks/files/simple-q1/jair-unsat_herman.yml	unsat	false	false	58.638699	58.786579296924174	1124184064
21	benchmarks/files/simple-q1/jair-unsat_grid-meet-sl-2fsc.yml	unsat	false	false	112.14783	112.27320594713092	2328059904
22	benchmarks/files/simple-q1/pomdps-unsat_mem_1_rocks-12_1.yml	unsat	false	false	343.481811	343.6204596562311	501460992
23	benchmarks/files/simple-q1/jair-sat_herman.yml	sat	true	true	1213.611986	1214.3828436313197	9686044672


==> experiments/simple-2025-07-29_21-15-45/comparison_simple.2025-07-29_21-15-45.results.SMPMC.xml.bz2.quantile.csv <==
0	benchmarks/files/simple-q1/pomdps-sat_mem_1_query-s2_1.yml	sat	true	true	0.403428	0.6563710086047649	140443648
1
2	benchmarks/files/simple-q1/pomdps-sat_mem_1_4x5x2-95_1.yml	sat	true	true	0.423573	1.0786164263263345	140455936
3	benchmarks/files/simple-q1/pomdps-unsat_mem_1_grid-avoid-4-0.1_1.yml	unsat	false	false	0.432897	0.6181101873517036	154230784
4	benchmarks/files/simple-q1/pomdps-sat_mem_1_network_1.yml	sat	true	true	0.43792	0.761849258095026	140423168
5	benchmarks/files/simple-q1/pomdps-unsat_mem_2_grid-avoid-4-0.1_2.yml	unsat	false	false	0.442796	0.7086145170032978	155172864
6	benchmarks/files/simple-q1/pomdps-sat_mem_1_nrp-8_1.yml	sat	true	true	0.45146	0.7328163599595428	154972160
7	benchmarks/files/simple-q1/jair-sat_tiny_rewards.yml	sat	true	true	0.46643	1.1761628966778517	155791360
8	benchmarks/files/simple-q1/pomdps-sat_mem_2_nrp-8_2.yml	sat	true	true	0.479191	0.7194219771772623	154546176
9	benchmarks/files/simple-q1/pomdps-sat_mem_1_maze-alex_1.yml	sat	true	true	0.48305	1.1229813508689404	155160576
10	benchmarks/files/simple-q1/pomdps-sat_mem_3_grid-avoid-4-0.1_3.yml	sat	true	true	0.486297	0.680680938065052	155394048
11	benchmarks/files/simple-q1/pomdps-sat_mem_1_grid-avoid-4-0.1_1.yml	sat	true	true	0.490442	1.132410055026412	154562560
12	benchmarks/files/simple-q1/pomdps-sat_mem_1_query-s3_1.yml	sat	true	true	0.517688	0.8000951837748289	141348864
13	benchmarks/files/simple-q1/pomdps-sat_mem_2_query-s2_2.yml	sat	true	true	0.522814	0.7469928888604045	140517376
14	benchmarks/files/simple-q1/jair-sat_recycling-2fsc.yml	sat	true	true	0.522861	1.2553001753985882	155779072
15	benchmarks/files/simple-q1/jair-unsat_tiny_rewards.yml	unsat	false	false	0.541929	0.7297429256141186	155561984
16	benchmarks/files/simple-q1/pomdps-sat_mem_2_grid-avoid-4-0.1_2.yml	sat	true	true	0.553897	0.9152005324140191	155164672
17	benchmarks/files/simple-q1/jair-sat_maze.yml	sat	true	true	0.561671	1.3422750355675817	156110848
18	benchmarks/files/simple-q1/pomdps-unsat_mem_3_maze-alex_3.yml	unsat	false	false	0.580239	0.7822435796260834	155074560
19	benchmarks/files/simple-q1/pomdps-sat_mem_1_4x3-95_1.yml	sat	true	true	0.585171	1.313293936662376	140496896
20	benchmarks/files/simple-q1/pomdps-unsat_mem_1_network_1.yml	unsat	false	false	0.59295	0.8020576173439622	139997184
21	benchmarks/files/simple-q1/pomdps-unsat_mem_1_query-s2_1.yml	unsat	false	false	0.593828	0.7867065947502851	139857920
22	benchmarks/files/simple-q1/jair-sat_recycling-3fsc.yml	sat	true	true	0.597914	1.4231807626783848	157421568
23	benchmarks/files/simple-q1/jair-sat_grid.yml	sat	true	true	0.607993	1.4277445478364825	156139520
24	benchmarks/files/simple-q1/pomdps-unsat_mem_1_4x5x2-95_1.yml	unsat	false	false	0.622059	0.7918008714914322	139931648
25	benchmarks/files/simple-q1/pomdps-unsat_mem_1_nrp-8_1.yml	unsat	false	false	0.623191	0.8233639914542437	154157056
26	benchmarks/files/simple-q1/jair-sat_pole-res.yml	sat	true	true	0.695696	1.4983769468963146	172285952
27	benchmarks/files/simple-q1/jair-sat_grid-10-sl-4fsc.yml	sat	true	true	0.712408	1.5874749822542071	160292864
28	benchmarks/files/simple-q1/pomdps-sat_mem_2_4x5x2-95_2.yml	sat	true	true	0.781082	1.0361639568582177	140369920
29	benchmarks/files/simple-q1/jair-unsat_refuel-06-res.yml	unsat	false	false	0.795601	0.9908601818606257	156397568
30	benchmarks/files/simple-q1/jair-unsat_recycling-2fsc.yml	unsat	false	false	0.8518	1.0612344145774841	155373568
31	benchmarks/files/simple-q1/pomdps-sat_mem_2_milos-aaai97_2.yml	sat	true	true	0.908257	1.0927994353696704	141316096
32	benchmarks/files/simple-q1/pomdps-sat_mem_3_query-s2_3.yml	sat	true	true	0.931253	1.200700736604631	139698176
33	benchmarks/files/simple-q1/jair-unsat_grid3x3-1fsc.yml	unsat	false	false	1.019009	1.1986047234386206	212099072
34	benchmarks/files/simple-q1/jair-unsat_pole-res.yml	unsat	false	false	1.025231	1.2319998806342483	168308736
35	benchmarks/files/simple-q1/pomdps-sat_mem_4_grid-avoid-4-0.1_4.yml	sat	true	true	1.05273	1.265207421965897	155095040
36	benchmarks/files/simple-q1/pomdps-sat_mem_2_maze-alex_2.yml	sat	true	true	1.100438	1.3018741179257631	154542080
37	benchmarks/files/simple-q1/pomdps-sat_mem_2_network_2.yml	sat	true	true	1.186646	1.4181292243301868	140668928
38	benchmarks/files/simple-q1/pomdps-unsat_mem_3_grid-avoid-4-0.1_3.yml	unsat	false	false	1.299476	1.4993603425100446	154419200
39	benchmarks/files/simple-q1/pomdps-unsat_mem_1_maze-alex_1.yml	unsat	false	false	1.31722	1.5301084285601974	154882048
40	benchmarks/files/simple-q1/jair-unsat_maze.yml	unsat	false	false	1.380507	1.6300621181726456	155615232
41	benchmarks/files/simple-q1/pomdps-unsat_mem_2_network_2.yml	unsat	false	false	1.460477	1.6649539452046156	140087296
42	benchmarks/files/simple-q1/jair-sat_refuel-06-res.yml	sat	true	true	1.479461	2.160307791084051	157089792
43	benchmarks/files/simple-q1/pomdps-unsat_mem_1_query-s3_1.yml	unsat	false	false	1.512004	1.6924636084586382	139534336
44	benchmarks/files/simple-q1/jair-sat_pole.yml	sat	true	true	1.680638	2.4352288134396076	180961280
45	benchmarks/files/simple-q1/pomdps-unsat_mem_1_4x3-95_1.yml	unsat	false	false	1.700366	1.9120021210983396	140001280
46	benchmarks/files/simple-q1/pomdps-unsat_mem_2_query-s2_2.yml	unsat	false	false	1.80983	2.0061875227838755	138915840
47	benchmarks/files/simple-q1/jair-unsat_grid.yml	unsat	false	false	2.204934	2.405767801217735	155873280
48	benchmarks/files/simple-q1/jair-unsat_box-pushing-1fsc.yml	unsat	false	false	3.044359	3.2568645868450403	201203712
49	benchmarks/files/simple-q1/jair-unsat_recycling-3fsc.yml	unsat	false	false	3.173929	3.397770380601287	157159424
50	benchmarks/files/simple-q1/jair-sat_box-pushing-1fsc.yml	sat	true	true	3.306854	4.127568029798567	201338880
51	benchmarks/files/simple-q1/jair-sat_grid3x3-1fsc.yml	sat	true	true	3.581118	4.3808782529085875	210976768
52	benchmarks/files/simple-q1/pomdps-unsat_mem_1_refuel-06_1.yml	unsat	false	false	3.618352	3.7899490194395185	156884992
53	benchmarks/files/simple-q1/jair-unsat_pole.yml	unsat	false	false	3.7651	3.9571054512634873	178421760
54	benchmarks/files/simple-q1/jair-unsat_grid-10-sl-4fsc.yml	unsat	false	false	4.429115	4.6398632153868675	160235520
55	benchmarks/files/simple-q1/pomdps-sat_mem_1_refuel-06_1.yml	sat	true	true	4.505459	4.798455277457833	164147200
56	benchmarks/files/simple-q1/pomdps-sat_mem_2_query-s3_2.yml	sat	true	true	4.985031	5.229409362189472	147386368
57	benchmarks/files/simple-q1/pomdps-unsat_mem_2_maze-alex_2.yml	unsat	false	false	5.521356	5.732260231859982	157192192
58	benchmarks/files/simple-q1/pomdps-sat_mem_3_network_3.yml	sat	true	true	6.034833	6.215406320989132	140959744
59	benchmarks/files/simple-q1/pomdps-sat_mem_1_milos-aaai97_1.yml	sat	true	true	6.950594	7.5914202611893415	141152256
60	benchmarks/files/simple-q1/pomdps-sat_mem_1_hallway_1.yml	sat	true	true	7.026992	7.725062279962003	236453888
61	benchmarks/files/simple-q1/pomdps-unsat_mem_4_grid-avoid-4-0.1_4.yml	unsat	false	false	7.828945	8.03478697501123	156831744
62	benchmarks/files/simple-q1/pomdps-unsat_mem_2_4x5x2-95_2.yml	unsat	false	false	7.921661	8.119471945799887	139972608
63	benchmarks/files/simple-q1/pomdps-unsat_mem_1_milos-aaai97_1.yml	unsat	false	false	9.792955	9.9870740249753	141492224
64	benchmarks/files/simple-q1/pomdps-sat_mem_2_4x3-95_2.yml	sat	true	true	10.648885	10.919124349951744	149266432
65	benchmarks/files/simple-q1/pomdps-sat_mem_3_4x5x2-95_3.yml	sat	true	true	13.181321	13.420589305460453	152784896
66	benchmarks/files/simple-q1/jair-sat_grid-meet-sl-2fsc.yml	sat	true	true	13.966497	14.840443029999733	1007153152
67	benchmarks/files/simple-q1/pomdps-unsat_mem_2_milos-aaai97_2.yml	unsat	false	false	14.124728	14.327001797966659	143200256
68	benchmarks/files/simple-q1/pomdps-sat_mem_1_refuel-20_1.yml	sat	true	true	15.195175	15.458938646130264	197132288
69	benchmarks/files/simple-q1/pomdps-unsat_mem_2_4x3-95_2.yml	unsat	false	false	16.156178	16.3469584453851	154374144
70	benchmarks/files/simple-q1/jair-sat_grid3x3-2fsc.yml	sat	true	true	27.695262	28.60138955898583	509005824
71	benchmarks/files/simple-q1/jair-unsat_grid-meet-sl-2fsc.yml	unsat	false	false	31.264141	31.45840868074447	1013166080
72	benchmarks/files/simple-q1/jair-sat_herman.yml	sat	true	true	44.291828	45.089351838454604	1055662080
73	benchmarks/files/simple-q1/jair-sat_dpm.yml	sat	true	true	45.757805	46.63993705343455	7863586816
74	benchmarks/files/simple-q1/jair-unsat_dpm.yml	unsat	false	false	53.041437	53.251717132516205	7863296000
75	benchmarks/files/simple-q1/pomdps-sat_mem_3_query-s3_3.yml	sat	true	true	63.466734	63.71959110442549	164913152
76	benchmarks/files/simple-q1/jair-unsat_herman.yml	unsat	false	false	159.125346	159.3000535555184	1059254272
77	benchmarks/files/simple-q1/pomdps-unsat_mem_3_query-s2_3.yml	unsat	false	false	193.164926	193.3669532733038	181608448
78	benchmarks/files/simple-q1/pomdps-sat_mem_3_maze-alex_3.yml	sat	true	true	197.125074	197.32402607239783	422338560
79	benchmarks/files/simple-q1/pomdps-unsat_mem_3_query-s3_3.yml	unsat	false	false	218.145168	218.34563836175948	166117376
80	benchmarks/files/simple-q1/pomdps-unsat_mem_2_query-s3_2.yml	unsat	false	false	234.348919	234.5557925561443	157982720
81	benchmarks/files/simple-q1/pomdps-sat_mem_3_4x3-95_3.yml	sat	true	true	238.163181	238.42735858634114	312639488
82	benchmarks/files/simple-q1/pomdps-unsat_mem_3_4x5x2-95_3.yml	unsat	false	false	288.066786	288.2856429014355	362409984
83	benchmarks/files/simple-q1/pomdps-unsat_mem_3_network_3.yml	unsat	false	false	299.898747	300.1043395809829	288342016
84	benchmarks/files/simple-q1/pomdps-unsat_mem_2_nrp-8_2.yml	unsat	false	false	406.091822	406.31740560010076	1166856192
85	benchmarks/files/simple-q1/jair-sat_box-pushing-2fsc.yml	sat	true	true	484.607695	485.53108499292284	360538112
86	benchmarks/files/simple-q1/pomdps-unsat_mem_3_4x3-95_3.yml	unsat	false	false	709.450009	709.7450431743637	990785536
87	benchmarks/files/simple-q1/jair-unsat_grid3x3-2fsc.yml	unsat	false	false	853.643687	853.8659157399088	520028160
88	benchmarks/files/simple-q1/jair-unsat_box-pushing-2fsc.yml	unsat	false	false	1131.484192	1131.7137288246304	399806464


==> experiments/simple-2025-07-29_21-15-45/comparison_simple.2025-07-29_21-15-45.results.SMTLRA.xml.bz2.quantile.csv <==
0	benchmarks/files/simple-q1/jair-sat_tiny_rewards.yml	sat	true	true	0.433939	1.161132694222033	156946432
1
2	benchmarks/files/simple-q1/jair-unsat_tiny_rewards.yml	unsat	false	false	0.490328	0.6751211257651448	156000256
3	benchmarks/files/simple-q1/pomdps-sat_mem_1_grid-avoid-4-0.1_1.yml	sat	true	true	0.531221	1.178598903119564	156999680
4	benchmarks/files/simple-q1/pomdps-unsat_mem_1_grid-avoid-4-0.1_1.yml	unsat	false	false	0.566154	0.8865781659260392	155942912
5	benchmarks/files/simple-q1/pomdps-sat_mem_1_nrp-8_1.yml	sat	true	true	0.584466	0.7848113691434264	157143040
6	benchmarks/files/simple-q1/pomdps-unsat_mem_1_nrp-8_1.yml	unsat	false	false	0.6596	0.9051779042929411	156192768
7	benchmarks/files/simple-q1/pomdps-sat_mem_2_grid-avoid-4-0.1_2.yml	sat	true	true	0.730917	0.9341643070802093	157040640
8	benchmarks/files/simple-q1/pomdps-unsat_mem_1_network_1.yml	unsat	false	false	0.744234	1.0095800897106528	140521472
9	benchmarks/files/simple-q1/pomdps-unsat_mem_2_grid-avoid-4-0.1_2.yml	unsat	false	false	0.896807	1.0677317287772894	156168192
10	benchmarks/files/simple-q1/pomdps-sat_mem_1_4x5x2-95_1.yml	sat	true	true	1.362287	2.0640110159292817	147337216
11	benchmarks/files/simple-q1/pomdps-sat_mem_3_grid-avoid-4-0.1_3.yml	sat	true	true	2.563985	3.0563987605273724	164384768
12	benchmarks/files/simple-q1/pomdps-sat_mem_2_nrp-8_2.yml	sat	true	true	3.358015	3.6414108760654926	167669760
13	benchmarks/files/simple-q1/pomdps-sat_mem_2_4x5x2-95_2.yml	sat	true	true	12.146992	12.348155319690704	188825600
14	benchmarks/files/simple-q1/pomdps-unsat_mem_3_grid-avoid-4-0.1_3.yml	unsat	false	false	17.904561	18.10774983931333	166481920
15	benchmarks/files/simple-q1/pomdps-sat_mem_1_maze-alex_1.yml	sat	true	true	27.714569	28.36666912585497	156966912
16	benchmarks/files/simple-q1/pomdps-unsat_mem_1_4x5x2-95_1.yml	unsat	false	false	36.581856	36.80334380827844	200040448
17	benchmarks/files/simple-q1/pomdps-sat_mem_1_refuel-06_1.yml	sat	true	true	106.621623	106.81521205976605	228732928
18	benchmarks/files/simple-q1/pomdps-unsat_mem_2_nrp-8_2.yml	unsat	false	false	108.380071	108.61777033470571	171528192
19	benchmarks/files/simple-q1/pomdps-sat_mem_4_grid-avoid-4-0.1_4.yml	sat	true	true	112.086399	112.57191109471023	187428864
20	benchmarks/files/simple-q1/pomdps-unsat_mem_2_4x5x2-95_2.yml	unsat	false	false	149.858246	150.0317088542506	195776512
21	benchmarks/files/simple-q1/pomdps-sat_mem_1_query-s2_1.yml	sat	true	true	293.811946	293.9853054713458	149065728
22	benchmarks/files/simple-q1/pomdps-unsat_mem_1_refuel-06_1.yml	unsat	false	false	385.941021	386.18863142374903	231186432
23	benchmarks/files/simple-q1/pomdps-sat_mem_3_4x5x2-95_3.yml	sat	true	true	428.972408	429.4769223704934	306569216
24	benchmarks/files/simple-q1/pomdps-sat_mem_2_network_2.yml	sat	true	true	490.058485	490.3556687217206	148938752
25	benchmarks/files/simple-q1/pomdps-unsat_mem_1_maze-alex_1.yml	unsat	false	false	848.291311	848.6386825339869	160968704
26	benchmarks/files/simple-q1/pomdps-unsat_mem_1_query-s2_1.yml	unsat	false	false	866.472514	866.7324231378734	155074560
27	benchmarks/files/simple-q1/pomdps-unsat_mem_2_network_2.yml	unsat	false	false	1043.534905	1043.7650997936726	148996096
28	benchmarks/files/simple-q1/jair-sat_grid.yml	sat	true	true	1087.321968	1088.2028104411438	224411648
29	benchmarks/files/simple-q1/jair-unsat_grid.yml	unsat	false	false	1116.514044	1116.7194100227207	208990208
30	benchmarks/files/simple-q1/pomdps-unsat_mem_4_grid-avoid-4-0.1_4.yml	unsat	false	false	1468.21028	1468.421863898635	194093056


==> experiments/simple-2025-07-29_21-15-45/scatter_PAYNT-AR.table.csv <==
tool			synthesis 	synthesis 	synthesis 	synthesis 	synthesis 	synthesis 	synthesis 	synthesis 
run set			SMPMC	SMPMC	SMPMC	SMPMC	PAYNT-AR	PAYNT-AR	PAYNT-AR	PAYNT-AR
../../benchmarks/files/simple-q1/			status	cputime (s)	walltime (s)	memUsage	status	cputime (s)	walltime (s)	memUsage
jair-sat_box-pushing-1fsc.yml	sat	true	true	3.306854	4.127568029798567		true	3.107111	3.8791746608912945	
jair-sat_box-pushing-2fsc.yml	sat	true	true	484.607695	485.53108499292284		true	15.414889	16.160451146773994	
jair-sat_dpm.yml	sat	true	true	45.757805	46.63993705343455		true	151.892148	152.65519796591252	
jair-sat_grid-10-sl-4fsc.yml	sat	true	true	0.712408	1.5874749822542071		TIMEOUT	30000	30000	
jair-sat_grid-meet-sl-2fsc.yml	sat	true	true	13.966497	14.840443029999733		true	758.452704	759.2418535016477	
jair-sat_grid.yml	sat	true	true	0.607993	1.4277445478364825		true	1.514069	2.259251323528588	
jair-sat_grid3x3-1fsc.yml	sat	true	true	3.581118	4.3808782529085875		true	1.172126	1.899506458081305	
jair-sat_grid3x3-2fsc.yml	sat	true	true	27.695262	28.60138955898583		true	7.953941	8.682281812652946	
jair-sat_herman.yml	sat	true	true	44.291828	45.089351838454604		true	35.776419	36.48455909732729	
jair-sat_maze-sl-5.yml	sat	true	TIMEOUT	30000	30000		TIMEOUT	30000	30000	
jair-sat_maze.yml	sat	true	true	0.561671	1.3422750355675817		TIMEOUT	30000	30000	
jair-sat_pole-res.yml	sat	true	true	0.695696	1.4983769468963146		true	0.758504	1.4460805905982852	
jair-sat_pole.yml	sat	true	true	1.680638	2.4352288134396076		true	0.98821	1.6577004166319966	
jair-sat_recycling-2fsc.yml	sat	true	true	0.522861	1.2553001753985882		true	0.438735	1.119052967056632	
jair-sat_recycling-3fsc.yml	sat	true	true	0.597914	1.4231807626783848		true	0.506889	1.1636317251250148	
jair-sat_refuel-06-res.yml	sat	true	true	1.479461	2.160307791084051		true	0.548062	1.2102016005665064	
jair-sat_tiny_rewards.yml	sat	true	true	0.46643	1.1761628966778517		true	0.494879	1.1438980670645833	
pomdps-sat_mem_1_4x3-95_1.yml	sat	true	true	0.585171	1.313293936662376		true	0.425399	1.0135282715782523	
pomdps-sat_mem_1_4x5x2-95_1.yml	sat	true	true	0.423573	1.0786164263263345		true	0.386709	0.9773273589089513	
pomdps-sat_mem_1_drone-4-1_1.yml	sat	true	TIMEOUT	30000	30000		true	3.564901	4.142690448090434	
pomdps-sat_mem_1_drone-4-2_1.yml	sat	true	TIMEOUT	30000	30000		true	0.637796	1.2546935863792896	
pomdps-sat_mem_1_drone-8-2_1.yml	sat	true	TIMEOUT	30000	30000		true	12.726092	13.329627293162048	
pomdps-sat_mem_1_grid-avoid-4-0.1_1.yml	sat	true	true	0.490442	1.132410055026412		true	0.442142	1.0362713374197483	
pomdps-sat_mem_1_hallway_1.yml	sat	true	true	7.026992	7.725062279962003		true	87.157565	87.77178084198385	
pomdps-sat_mem_1_maze-alex_1.yml	sat	true	true	0.48305	1.1229813508689404		TIMEOUT	30000	30000	
pomdps-sat_mem_1_milos-aaai97_1.yml	sat	true	true	6.950594	7.5914202611893415		true	0.699175	1.2918397122994065	
pomdps-sat_mem_1_network_1.yml	sat	true	true	0.43792	0.761849258095026		true	0.399947	0.6001276839524508	
pomdps-sat_mem_1_nrp-8_1.yml	sat	true	true	0.45146	0.7328163599595428		true	0.463768	0.6600596159696579	
pomdps-sat_mem_1_query-s2_1.yml	sat	true	true	0.403428	0.6563710086047649		true	0.426865	0.6089843912050128	
pomdps-sat_mem_1_query-s3_1.yml	sat	true	true	0.517688	0.8000951837748289		true	0.506478	0.7135572386905551	
pomdps-sat_mem_1_refuel-06_1.yml	sat	true	true	4.505459	4.798455277457833		true	0.619077	0.8325977018103004	
pomdps-sat_mem_1_refuel-20_1.yml	sat	true	true	15.195175	15.458938646130264		TIMEOUT	30000	30000	
pomdps-sat_mem_1_rocks-12_1.yml	sat	true	TIMEOUT	30000	30000		true	1.335012	1.5407195081934333	
pomdps-sat_mem_2_4x3-95_2.yml	sat	true	true	10.648885	10.919124349951744		true	0.42123	0.578408638946712	
pomdps-sat_mem_2_4x5x2-95_2.yml	sat	true	true	0.781082	1.0361639568582177		true	0.357209	0.5065219737589359	
pomdps-sat_mem_2_grid-avoid-4-0.1_2.yml	sat	true	true	0.553897	0.9152005324140191		true	0.518234	0.6993869366124272	
pomdps-sat_mem_2_maze-alex_2.yml	sat	true	true	1.100438	1.3018741179257631		TIMEOUT	30000	30000	
pomdps-sat_mem_2_milos-aaai97_2.yml	sat	true	true	0.908257	1.0927994353696704		TIMEOUT	30000	30000	
pomdps-sat_mem_2_network_2.yml	sat	true	true	1.186646	1.4181292243301868		true	0.487262	0.6478253258392215	
pomdps-sat_mem_2_nrp-8_2.yml	sat	true	true	0.479191	0.7194219771772623		true	0.465978	0.6288019577041268	
pomdps-sat_mem_2_query-s2_2.yml	sat	true	true	0.522814	0.7469928888604045		true	0.413395	0.550322643481195	
pomdps-sat_mem_2_query-s3_2.yml	sat	true	true	4.985031	5.229409362189472		true	5.995118	6.142411794513464	
pomdps-sat_mem_2_refuel-06_2.yml	sat	true	TIMEOUT	30000	30000		true	0.698922	0.8558610891923308	
pomdps-sat_mem_3_4x3-95_3.yml	sat	true	true	238.163181	238.42735858634114		true	1.65739	1.795340495184064	
pomdps-sat_mem_3_4x5x2-95_3.yml	sat	true	true	13.181321	13.420589305460453		true	0.808351	0.9649604763835669	
pomdps-sat_mem_3_grid-avoid-4-0.1_3.yml	sat	true	true	0.486297	0.680680938065052		true	0.407605	0.5681491950526834	
pomdps-sat_mem_3_maze-alex_3.yml	sat	true	true	197.125074	197.32402607239783		TIMEOUT	30000	30000	
pomdps-sat_mem_3_network_3.yml	sat	true	true	6.034833	6.215406320989132		true	17.462063	17.612482840195298	
pomdps-sat_mem_3_query-s2_3.yml	sat	true	true	0.931253	1.200700736604631		true	0.715471	0.8661743244156241	
pomdps-sat_mem_3_query-s3_3.yml	sat	true	true	63.466734	63.71959110442549		true	91.561937	91.72570388764143	
pomdps-sat_mem_3_refuel-06_3.yml	sat	true	TIMEOUT	30000	30000		true	11.266275	11.39638351276517	
pomdps-sat_mem_4_4x3-95_4.yml	sat	true	TIMEOUT	30000	30000		true	148.909713	149.05245805718005	
pomdps-sat_mem_4_grid-avoid-4-0.1_4.yml	sat	true	true	1.05273	1.265207421965897		true	0.902435	1.0234527932479978	
jair-unsat_box-pushing-1fsc.yml	unsat	false	false	3.044359	3.2568645868450403		false	2.93024	3.099681698717177	
jair-unsat_box-pushing-2fsc.yml	unsat	false	false	1131.484192	1131.7137288246304		false	48.346294	48.48416688386351	
jair-unsat_dpm.yml	unsat	false	false	53.041437	53.251717132516205		false	45.327202	45.472653727047145	
jair-unsat_grid-10-sl-4fsc.yml	unsat	false	false	4.429115	4.6398632153868675		TIMEOUT	30000	30000	
jair-unsat_grid-meet-sl-2fsc.yml	unsat	false	false	31.264141	31.45840868074447		false	100.21425	100.37459942884743	
jair-unsat_grid.yml	unsat	false	false	2.204934	2.405767801217735		false	2.220397	2.3379481127485633	
jair-unsat_grid3x3-1fsc.yml	unsat	false	false	1.019009	1.1986047234386206		false	0.955681	1.0991700245067477	
jair-unsat_grid3x3-2fsc.yml	unsat	false	false	853.643687	853.8659157399088		OUT OF MEMORY	30000	30000	
jair-unsat_herman.yml	unsat	false	false	159.125346	159.3000535555184		false	82.677962	82.81438873242587	
jair-unsat_maze-sl-5.yml	unsat	false	TIMEOUT	30000	30000		TIMEOUT	30000	30000	
jair-unsat_maze.yml	unsat	false	false	1.380507	1.6300621181726456		TIMEOUT	30000	30000	
jair-unsat_pole-res.yml	unsat	false	false	1.025231	1.2319998806342483		false	0.709098	0.8492639791220427	
jair-unsat_pole.yml	unsat	false	false	3.7651	3.9571054512634873		false	1.084988	1.2208433682098985	
jair-unsat_recycling-2fsc.yml	unsat	false	false	0.8518	1.0612344145774841		false	0.556793	0.6894990298897028	
jair-unsat_recycling-3fsc.yml	unsat	false	false	3.173929	3.397770380601287		false	2.513988	2.6489232191815972	
jair-unsat_refuel-06-res.yml	unsat	false	false	0.795601	0.9908601818606257		false	0.649836	0.7878370154649019	
jair-unsat_tiny_rewards.yml	unsat	false	false	0.541929	0.7297429256141186		false	0.463528	0.5971723441034555	
pomdps-unsat_mem_1_4x3-95_1.yml	unsat	false	false	1.700366	1.9120021210983396		false	0.488267	0.6311692912131548	
pomdps-unsat_mem_1_4x5x2-95_1.yml	unsat	false	false	0.622059	0.7918008714914322		false	0.515426	0.6596640748903155	
pomdps-unsat_mem_1_drone-4-1_1.yml	unsat	false	TIMEOUT	30000	30000		false	2.217281	2.368791915476322	
pomdps-unsat_mem_1_drone-4-2_1.yml	unsat	false	TIMEOUT	30000	30000		false	0.699235	0.8480153409764171	
pomdps-unsat_mem_1_drone-8-2_1.yml	unsat	false	TIMEOUT	30000	30000		TIMEOUT	30000	30000	
pomdps-unsat_mem_1_grid-avoid-4-0.1_1.yml	unsat	false	false	0.432897	0.6181101873517036		false	0.479946	0.6172335799783468	
pomdps-unsat_mem_1_hallway_1.yml	unsat	false	TIMEOUT	30000	30000		TIMEOUT	30000	30000	
pomdps-unsat_mem_1_maze-alex_1.yml	unsat	false	false	1.31722	1.5301084285601974		TIMEOUT	30000	30000	
pomdps-unsat_mem_1_milos-aaai97_1.yml	unsat	false	false	9.792955	9.9870740249753		false	2.305275	2.436611356213689	
pomdps-unsat_mem_1_network_1.yml	unsat	false	false	0.59295	0.8020576173439622		false	0.392483	0.5233543952926993	
pomdps-unsat_mem_1_nrp-8_1.yml	unsat	false	false	0.623191	0.8233639914542437		false	0.508603	0.6489649089053273	
pomdps-unsat_mem_1_query-s2_1.yml	unsat	false	false	0.593828	0.7867065947502851		false	0.466974	0.5995430126786232	
pomdps-unsat_mem_1_query-s3_1.yml	unsat	false	false	1.512004	1.6924636084586382		false	1.214804	1.348812128417194	
pomdps-unsat_mem_1_refuel-06_1.yml	unsat	false	false	3.618352	3.7899490194395185		false	1.075587	1.2190944235771894	
pomdps-unsat_mem_1_refuel-20_1.yml	unsat	false	TIMEOUT	30000	30000		TIMEOUT	30000	30000	
pomdps-unsat_mem_1_rocks-12_1.yml	unsat	false	TIMEOUT	30000	30000		false	337.588801	337.74219772499055	
pomdps-unsat_mem_2_4x3-95_2.yml	unsat	false	false	16.156178	16.3469584453851		false	0.688099	0.8337185895070434	
pomdps-unsat_mem_2_4x5x2-95_2.yml	unsat	false	false	7.921661	8.119471945799887		false	0.849748	0.9906113278120756	
pomdps-unsat_mem_2_grid-avoid-4-0.1_2.yml	unsat	false	false	0.442796	0.7086145170032978		false	0.50298	0.6381375761702657	
pomdps-unsat_mem_2_maze-alex_2.yml	unsat	false	false	5.521356	5.732260231859982		TIMEOUT	30000	30000	
pomdps-unsat_mem_2_milos-aaai97_2.yml	unsat	false	false	14.124728	14.327001797966659		false	1.24038	1.3756260182708502	
pomdps-unsat_mem_2_network_2.yml	unsat	false	false	1.460477	1.6649539452046156		false	0.593575	0.7250748220831156	
pomdps-unsat_mem_2_nrp-8_2.yml	unsat	false	false	406.091822	406.31740560010076		TIMEOUT	30000	30000	
pomdps-unsat_mem_2_query-s2_2.yml	unsat	false	false	1.80983	2.0061875227838755		false	0.771054	0.9204470412805676	
pomdps-unsat_mem_2_query-s3_2.yml	unsat	false	false	234.348919	234.5557925561443		false	93.943368	94.07700581289828	
pomdps-unsat_mem_2_refuel-06_2.yml	unsat	false	TIMEOUT	30000	30000		TIMEOUT	30000	30000	
pomdps-unsat_mem_3_4x3-95_3.yml	unsat	false	false	709.450009	709.7450431743637		false	18.825648	18.95863425452262	
pomdps-unsat_mem_3_4x5x2-95_3.yml	unsat	false	false	288.066786	288.2856429014355		false	2.68365	2.804445881396532	
pomdps-unsat_mem_3_grid-avoid-4-0.1_3.yml	unsat	false	false	1.299476	1.4993603425100446		false	0.502908	0.6485303891822696	
pomdps-unsat_mem_3_maze-alex_3.yml	unsat	false	false	0.580239	0.7822435796260834		false	0.38965	0.5050541842356324	
pomdps-unsat_mem_3_network_3.yml	unsat	false	false	299.898747	300.1043395809829		false	100.976025	101.12399498000741	
pomdps-unsat_mem_3_query-s2_3.yml	unsat	false	false	193.164926	193.3669532733038		false	28.985899	29.12549576163292	
pomdps-unsat_mem_3_query-s3_3.yml	unsat	false	false	218.145168	218.34563836175948		false	51.495329	51.63881185185164	
pomdps-unsat_mem_3_refuel-06_3.yml	unsat	false	TIMEOUT	30000	30000		TIMEOUT	30000	30000	
pomdps-unsat_mem_4_4x3-95_4.yml	unsat	false	TIMEOUT	30000	30000		false	623.27405	623.4821870373562	
pomdps-unsat_mem_4_grid-avoid-4-0.1_4.yml	unsat	false	false	7.828945	8.03478697501123		false	4.937784	5.084136139601469	

